Static Analysis for AWS Best Practices in Python Code

Amazon Web Services (AWS) is a comprehensive and broadly adopted cloud provider, offering over 200 fully featured services, including compute, database, storage, networking and content delivery, machine learning, Internet of Things and many others. AWS SDKs provide access to AWS services through API endpoints. However, incorrect use of these APIs can lead to code defects, crashes, performance issues, and other problems. This paper presents automated static analysis rules, developed in the context of a commercial service for detection of code defects and security vulnerabilities, to identify deviations from AWS best practices in Python applications that use the AWS SDK. Such applications use the AWS SDK for Python, called "Boto3", to access AWS cloud services. However, precise static analysis of Python applications that use cloud SDKs requires robust type inference for inferring the types of cloud service clients. The dynamic style of Boto3 APIs poses unique challenges for type resolution, as does the interprocedural style in which service clients are used in practice. In support of our best-practices goal, we present a layered strategy for type inference that combines multiple type-resolution and tracking strategies in a staged manner. From our experiments across >3,000 popular Python GitHub repos that make use of the AWS SDK, our layered type inference system achieves 85% precision and 100% recall in inferring Boto3 clients in Python client code. Additionally, we present a representative sample of eight AWS best-practice rules that detect a wide range of issues including pagination, polling, and batch operations. We have assessed the efficacy of these rules based on real-world developer feedback. Developers have accepted more than 85% of the recommendations made by five out of eight Python rules, and almost 83% of all recommendations.

==> results/100_findings_low_confidence_shadow_review.csv <==
CodeLink,Review,,,,,,,,,
https://github.com/hpcloud-mon/monasca-events-api/blob/dba30614943d6a003620336540a2774e238a567b/monasca_events_api/v2/events.py#L110-L110,,,,,,,,,,
https://github.com/moothumk/clodun/blob/82a446ccb306e3513b541c4444ad4cbd77f243b1/tools/c7n_policystream/policystream.py#L599-L599,,,,,,,,,,
https://github.com/jwest-apigee/usergrid-util-python/blob/7be714a03b5baa65da3dd016771f924845fc6872/usergrid_tools/queue/dlq_requeue.py#L144-L144,,,,,,,,,,
https://github.com/awslabs/aws-data-wrangler/blob/2226ed85aa680d629b2d23edf754bb0f47ecf125/awswrangler/catalog/_create.py#L127-L127,,,,,,,,,,
https://github.com/pkoch/awscli-sqsall/blob/3f16189669d3b7728c9ced86a50382c5a4fcea69/sqsall/__init__.py#L122-L122,,,,,,,,,,
https://github.com/moothumk/cloyd/blob/82a446ccb306e3513b541c4444ad4cbd77f243b1/tools/c7n_policystream/policystream.py#L599-L599,,,,,,,,,,
https://github.com/Netflix-Skunkworks/skunky/blob/d625d800d533162289361da0d27bbd3feb837b8b/skunky/skunky.py#L173-L173,,,,,,,,,,
https://github.com/yadudoc/cloud_kotta/blob/79c6a03c49728d21476d1c1e90adcbfb652d68c6/queue_watcher/sns_sqs.py#L130-L130,,,,,,,,,,
https://github.com/miandu/dynamodb-to-mysql/blob/855ab4c894868e023ccd66f3904e62e93090ad7f/sqs.py#L51-L51,,,,,,,,,,
https://github.com/4Catalyzer/tqp/blob/547463c8b2b70d1a7ecbefc5760cbe9d3adb369e/tqp/topic_queue_poller.py#L91-L91,,,,,,,,,,
https://github.com/Jaymon/morp/blob/a7df8bb74b3ffb907288fc941554b4d803ee2f3f/morp/interface/sqs.py#L261-L261,,,,,,,,,,
https://github.com/LRuttenCN/cloud-custodian/blob/0bd41930f7e75a2ed68ed27426bfc1394b73d00e/tools/c7n_policystream/policystream.py#L599-L599,,,,,,,,,,
https://github.com/G8bao7/alarm/blob/15299e48f8c5d74b018aca8e0a5efb6ca2ef3ff8/venv/lib/python2.7/site-packages/django/conf/__init__.py#L126-L126,,,,,,,,,,
https://github.com/G8bao7/alarm/blob/15299e48f8c5d74b018aca8e0a5efb6ca2ef3ff8/venv/lib64/python2.7/site-packages/django/conf/__init__.py#L126-L126,,,,,,,,,,
https://github.com/splunk/splunk-aws-project-trumpet/blob/1362accdcdd95168650d3c686d2c597a79c7ac76/splunk-aws-automation/lambda_code/v0.1/splunk_vpc_firehose_processor/lambda_function.py#L223-L223,,,,,,,,,,
https://github.com/nrollr/Lambda-fetchPricelist/blob/8e554c7d02ea6b5dc1fa979f88cacac7133bb7a8/datetime/fetchPricelist.py#L22-L22,,,,,,,,,,
https://github.com/ndchristian/serverless-website-refarch-cloudformation/blob/f58bf246b5bdca1ba773e4329803ad740bb61fc2/lambda/deletion/index.py#L27-L27,,,,,,,,,,
https://github.com/awslabs/rds-snapshot-tool/blob/60af0f4d810cff7b95e72718f8095cd8159f6dd3/lambda/delete_old_snapshots_rds/lambda_function.py#L39-L39,,,,,,,,,,
https://github.com/RightBrain-Networks/cfn-lambdas/blob/b6da8057de5a2ef66f6fb8aae4888d69a0cef1ab/peer_vpcs/lambda_function.py#L25-L25,,,,,,,,,,
https://github.com/PacktPublishing/-Practical-Deep-Learning-on-the-Cloud/blob/2e175ad12ecfbfcdc90c04d22bffbf6d81f2e57c/6.2/index.py#L36-L36,,,,,,,,,,
https://github.com/Snapchat/aws-support-tickets-aggregator/blob/ea49189d42f9066fd70b07dd65fdee0645a1fdbe/src/cloudtrail_process.py#L83-L83,,,,,,,,,,
https://github.com/TNRIS/lambda-s4/blob/039a206477f17bf2ede2c7b6194f375533de2970/ls4-04-shp_index/lambda_function.py#L41-L41,,,,,,,,,,
https://github.com/srcecde/aws-tutorial-code/blob/24426ddf13c016822a2f49e7b83f72d587fee269/lambda/lambda_file_upload_s3_ec2_status.py#L13-L13,,,,,,,,,,
https://github.com/Menahem1/EBS-RDS-Snapshots/blob/fb36dc40f0d5fba12355bf3ddafe987ef834a494/code_rds/rds-snapshot-scheduler.py#L246-L246,,,,,,,,,,
https://github.com/tafalk/cognito-user-exporter-function/blob/3d215eab88f8b7de1baa0f421aec87a561852d55/lambda_function.py#L26-L26,,,,,,,,,,
https://github.com/CiscoDevNet/cisco-ftdv/blob/45765f44ca054b57f86fbcffcad94bd86d5542ef/autoscale/aws/NGFWv6.6.0/scale_functions/scalein_cron.py#L36-L36,,,,,,,,,,
https://github.com/easttimor/aws-scripts/blob/54a751c8734371af81640b980954735c8c322cd5/lambda/access_key_assassin.py#L87-L87,,,,,,,,,,
https://github.com/iagcl/watchmen/blob/d329b357e6fde3ad91e972988b160a33c12afc2a/verification_rules/check_s3_encryption/check_s3_encryption.py#L48-L48,,,,,,,,,,
https://github.com/jhuapl-boss/boss-tools/blob/500c79e39a5c8d4421a5eb8daf5d6995cb7f7cf2/lambda/index_find_cuboids_lambda.py#L56-L56,,,,,,,,,,
https://github.com/aws-samples/sync-buckets-state-machine/blob/e68fac6d41106f5d32dbdcb8d757fcf924acca94/lambda_functions/list_bucket.py#L77-L77,,,,,,,,,,
https://github.com/Cloudneeti/aws-auto-remediation/blob/fddde7dca17b86d7b8f360e6ecd41999b3ad3965/remediation-functions/kinesis/kinesis_suborchestrator.py#L53-L53,,,,,,,,,,
https://github.com/PacktPublishing/Mastering-AWS-CloudFormation/blob/6d8f454efe4a47657875ad8f21aab12882d71070/Chapter10/party-planner/reporting/app.py#L10-L10,,,,,,,,,,
https://github.com/maroon1st/asg-registerer-with-nlb/blob/99c9680c5067ae9b0a3132770c78d3ee43fb4b1f/launch_ec2.py#L20-L20,,,,,,,,,,
https://github.com/Haufe-Lexware/roham/blob/75046b6cc46aaaca0dafba4506f4d073ec35c22f/Source/Lambda_Functions/Roham_Starter_Lambda_Function.py#L47-L47,,,,,,,,,,
https://github.com/ReutersMedia/sqs-browser-events/blob/6be8de94fa65efb973a5bce87fee6243dea8d0b9/user_message_api.py#L113-L113,,,,,,,,,,
https://github.com/wellcomecollection/weco-deploy/blob/3f1448eae988583ab5e27bc49a68483746d524f7/src/deploy/ecs.py#L23-L23,,,,,,,,,,
https://github.com/IBM/jupyterlab-s3-browser/blob/e3f8e1f1ce6c7bc244750d861346755c201e7bb9/jupyterlab_s3_browser/__init__.py#L211-L211,,,,,,,,,,
https://github.com/flochaz/the-price/blob/4dbe1bacc54d8061800f6290a34549d7afc885b6/ask/write_sample.py#L61-L61,,,,,,,,,,
https://github.com/GetSimpl/cloudlift/blob/656e152adff353fcb45c800d464a4ed945b7b34f/cloudlift/deployment/service_information_fetcher.py#L67-L67,,,,,,,,,,
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/orgs.py#L115-L115,,,,,,,,,,
https://github.com/khornberg/elasticpypi/blob/d38dfa62d735b71f766b140896dac20379661f74/elasticpypi/dynamodb.py#L12-L12,,,,,,,,,,
https://github.com/nilotpalutkalit/TestGit/blob/a1c4bfa8b44df5b95ecbca5cbab4f032e49bd79e/chalice/awsclient.py#L315-L315,,,,,,,,,,
https://github.com/nitzanm/boundary-plugin-aws-redshift-python/blob/84279a08ee1b4b6e3bfb482eb444d0ddbf834f4d/redshift_plugin.py#L18-L18,,,,,,,,,,
https://github.com/globocom/globomap-driver-acs/blob/f2b438314a84340d96c6a19002a1cc5e9da6f010/globomap_driver_acs/load.py#L77-L77,,,,,,,,,,
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/iam.py#L38-L38,,,,,,,,,,
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/security/resource/commands/EC2.py#L18-L18,,,,,,,,,,
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/network.py#L447-L447,,,,,,,,,,
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L112-L112,,,,,,,,,,
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L252-L252,,,,,,,,,,
https://github.com/RandyDeng/Quotebook/blob/9eba2102634447b8d90865c011c60afba7eaec91/quotebook.py#L36-L36,,,,,,,,,,
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L24-L24,,,,,,,,,,
https://github.com/DeepHiveMind/Modern_E2E_ServerlessDataPipeline_NextGenDataLake/blob/3675651936e0f79b4bff5a4da3dfab88cec60277/lambda/athenarunner/athenarunner.py#L155-L155,,,,,,,,,,
https://github.com/slank/kmstool/blob/b1d886ad6f4b4d0932d56a6d28a30860b84c18d2/kmstool/kms.py#L76-L76,,,,,,,,,,
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/get-drift-status.py#L31-L31,,,,,,,,,,
https://github.com/reisjr/aws-iot-playground/blob/a8556ec3d3d25631982b0537218c26ce07646286/scripts/clean-up.py#L126-L126,,,,,,,,,,
https://github.com/vinodsharma/ecs-deploy/blob/35616cdff5664315ae3ac4f65b7056cd8c260133/deploy.py#L163-L163,,,,,,,,,,
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/s3_helper.py#L187-L187,,,,,,,,,,
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1573-L1573,,,,,,,,,,
https://github.com/dariopascu/caelus/blob/764fb0d2bd248a25c39b90566e56e1befdfa4caa/caelus/aws/users/aws_identity.py#L19-L19,,,,,,,,,,
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/route53.py#L17-L17,,,,,,,,,,
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L373-L373,,,,,,,,,,
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L15-L15,,,,,,,,,,
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/iam.py#L29-L29,,,,,,,,,,
https://github.com/Spechal/lambda-python-ecs-scaling/blob/19edb245f6f5ff1fe59d5524f0d12be0a90eb64c/lambda_function.py#L69-L69,,,,,,,,,,
https://github.com/kangasta/fdbk_dynamodb_plugin/blob/b30914751a0c4a429efac965b0983d25b9f8d3e2/fdbk_dynamodb_plugin/_dynamodb_connection.py#L86-L86,,,,,,,,,,
https://github.com/PacktPublishing/Effective-DevOps-with-AWS-Second-Edition/blob/9b627d1b2c0d5caadc4ffd6ce7b86c4b1ea2f4b9/Chapter03/ansible/ec2.py#L776-L776,,,,,,,,,,
https://github.com/QuinnyPig/pinboard-backup/blob/1149f6783f417666a721d9cbd53f523a08b2f7fc/link_importer.py#L72-L72,,,,,,,,,,
https://github.com/Loudr/asana-hub/blob/af996ce890ed23d8ede5bf68dcd318e3438829cb/asana_hub/actions/sync.py#L76-L76,,,,,,,,,,
https://github.com/Doist/sqs-workers/blob/46e14694805c4c2185a29ce2e906143358d06d8c/sqs_workers/sqs_env.py#L138-L138,,,,,,,,,,
https://github.com/svmotha/new-follower-twitter-bot/blob/6dbaf26ea9ef30faca8865b6a79d68eb0ff29c09/resources/logData/log.py#L51-L51,,,,,,,,,,
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/elb.py#L45-L45,,,,,,,,,,
https://github.com/achiku/jungle/blob/fb63f845cfa9e9c0dfbabd8cfa3ebca8177a11ca/jungle/emr.py#L25-L25,,,,,,,,,,
https://github.com/davidski/infrastructure-lambdas/blob/356f5d9ba86f904a4f155215b38a6d3b7fa98002/functions/ami-s3-cleaner/main.py#L26-L26,,,,,,,,,,
https://github.com/zalando-nakadi/bubuku/blob/0d11bad67beb99e32e8e3e72f027eb4847c18724/bubuku/aws/ip_address_allocator.py#L26-L26,,,,,,,,,,
https://github.com/jxaas/cli/blob/e28932722c571b03658a9979f62a5c9f92def8c5/jxaas/instances.py#L24-L24,,,,,,,,,,
https://github.com/Gubaer/ethereum-on-aws/blob/2caccaa0179c94d254bc505d44774fa81572ca3e/ec2.py#L630-L630,,,,,,,,,,
https://github.com/ewjoachim/dropbox-python-sdk-py3/blob/a30501b5140c2eb1ef632ad79164b1e2f2a4ef71/dropbox/datastore.py#L407-L407,,,,,,,,,,
https://github.com/exotel/aws-auto-scaling/blob/5af50c39bf2afb6a73ed3e7c6298b1f4cf561426/ansible/deployment/ec2.py#L624-L624,,,,,,,,,,
https://github.com/openml/openml-python-contrib/blob/a3480b05483bd66e0fe42347b1f93261d7373ec9/openmlcontrib/meta/functions.py#L357-L357,,,,,,,,,,
https://github.com/hortonworks/ansible-hortonworks/blob/8dcf9d61fe9a87f56146b66dbca565dd2fcea57b/inventory/aws/ec2.py#L828-L828,,,,,,,,,,
https://github.com/DavidWittman/serverless-southwest-check-in/blob/9d14c7176966b698789e48002535bbd1e3e8ad9e/scripts/list-checkins.py#L34-L34,Y,,,,,,,,,
https://github.com/ICLOpenStack/NeutronPortForwarding/blob/96616a76945fd75df16fb25fc47183b35f92744d/OpenStack/openstack_dashboard/api/neutron.py#L915-L915,N,,,,,,,,,
https://github.com/jason-callaway/gluster-ansible/blob/96ab21fd23c70841f41e3d0de4be06ce51ba0c12/inventory/aws/hosts/ec2.py#L623-L623,Y,,,,,,,,,
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L242-L242,Y,,,,,,,,,
https://github.com/wendb/ansible-hortonworks/blob/d0e28cad978cae2075b1ca775650d0ad7a2213b3/inventory/openstack/openstack.py#L155-L155,N,,,,,,,,,
https://github.com/mooreds/amazonmachinelearning-anintroduction/blob/e653180f64b0e8a9b63c4507fb4e9aab059058a2/managing/predictfromtags.py#L12-L12,Y,,,,,,,,,
https://github.com/Kunstenpunt/buitenlandse_concerten_grabber/blob/746e62b74d78259e6d654a437a1fdbfcd20556a3/leechers/facebookleecher.py#L26-L26,N,,,,,,,,,
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L27-L27,Y,,,,,,,,,
https://github.com/Ara225/serverless-polls-app/blob/83940a5e12b86f7d3099b7d639efd2582125a661/handlers/get_polls/app.py#L43-L43,Y,,,,,,,,,
https://github.com/dipapaspyros/sqspipes/blob/02bbf00cdeb97e13935a108d6347b8958a98440f/sqspipes/task_client.py#L149-L149,Y,,,,,,,,,
https://github.com/ColOfAbRiX/aws-tagscheduler/blob/6db6b8aa07de2508d7d0269680e9e338e88ed9bd/src/tagscheduler/schedulable.py#L154-L154,Y,,,,,,,,,
https://github.com/ClimateImpactLab/DataFS/blob/0d32c2b4e18d300a11b748a552f6adbc3dd8f59d/datafs/managers/manager_dynamo.py#L328-L328,Y,,,,,,,,,
https://github.com/spotty-cloud/spotty/blob/f45c7bbe1d7e32727b1295bf988f9968fb082652/spotty/providers/aws/aws_resources/stack.py#L85-L85,Y,,,,,,,,,
https://github.com/ndchristian/serverless-website-refarch-cloudformation/blob/f58bf246b5bdca1ba773e4329803ad740bb61fc2/lambda/nodehealthcheck/index.py#L58-L58,Y,"This should be detected by boto3 stubs, tested locally and it works fine. The darwin host jobs might have not run this with boto3 stubs",,,,,,,,failed 
https://github.com/ICLOpenStack/NeutronPortForwarding/blob/96616a76945fd75df16fb25fc47183b35f92744d/OpenStack/openstack_dashboard/api/neutron.py#L365-L365,N,,,,,,,,,
https://github.com/firemanphil/ecs_explorer/blob/302ed2f39126ada87d03f7044e6de15678d46cb9/ecs_explorer/ecs_client.py#L32-L32,Y,,,,,,,,,
https://github.com/imsardine/pyuia/blob/ebe40fef7ef85e22c7f5756ab76d916bae5245e9/pyuia/robot/util.py#L71-L71,N,,,,,,,,,
https://github.com/PureStorage-OpenConnect/pure-exporter/blob/b60d46c43ca7bf1924102ac7a38851cf46a8fa63/collectors/flasharray.py#L311-L311,N,,,,,,,,,
https://github.com/0nri/remove-default-vpcs/blob/6ee725855f6a26e055538e1867d6cd96a1aacc0a/remove_default_vpcs.py#L95-L95,Y,,,,,,,,,
https://github.com/thiezn/awsaccountmgr/blob/822b4de2e9abdc25ea393c3bd334359ca13e7adf/awsaccountmgr/vpc.py#L25-L25,Y,,,,,,,,,
https://github.com/AXErunners/electrum-axe/blob/3f0581935b91398fa7eb20f937e57383125a6ea1/electrum_axe/synchronizer.py#L120-L120,N,,,,,,,,,
https://github.com/RobertoFalconi/HouseTemperatureMonitoring/blob/bc8e90b4fc35c37822b1b3a6bee9aa977f51eeaa/PervasiveSystems.py#L184-L184,Y,,,,,,,,,
https://github.com/mkarliner/exectoy/blob/96286e745b053acc232b89d692242dcc69ee1b9a/main.py#L144-L144,N,,,,,,,,,
https://github.com/Michael0711/dHydra/blob/6dc51db0bc8b3a6c5c144197141e6f306d99fe71/dHydra/Worker/CTPTrader/CTPTrader.py#L12-L12,N,,,,,,,,,
https://github.com/vedard/MokaPlayer/blob/cffc16ebb1372ad8916d62c4dc1215298eddc75d/mokaplayer/ui/gtk/windows/main_window.py#L68-L68,N,,,,,,,,,
https://github.com/monster1025/aqara-mqtt/blob/5c033b962e836ef56ff11c41f73e624abcff5624/src/mqtt.py#L87-L87,N,,,,,,,,,
https://github.com/vvmev/vvmroster/blob/16e20ed1e0667f05217400fbb28bf45fd56d9fd6/vvmroster.py#L195-L195,N,,,,,,,,,
https://github.com/AnsgarSchmidt/aldebaran/blob/c0c9f99fd4dcbb7cc75eb15cda58fd4fbe20cf20/server/Mqtt.py#L20-L20,N,,,,,,,,,
https://github.com/cermegno/GC-IoT/blob/7d575b6494eedb7f529851fd08b615e81c9587d7/mqtt-sub.py#L30-L30,N,,,,,,,,,
https://github.com/timcnicholls/sensor_mqtt/blob/762667b4b1426978a6893ecd34f92bc1303de171/influxdb/influxdb_mqtt_sensors.py#L91-L91,N,,,,,,,,,
https://github.com/TheIoTLearningInitiative/internetofthings101/blob/b2984347a6e924fa97dca27baf47472674bb6df2/code/demo/main.py#L54-L54,N,,,,,,,,,
https://github.com/nutanix/xi-iot/blob/888596e587edce481d6efbaa2ab8c5ffb0943f76/how_to/realtime_data_pipeline/python3/main.py#L34-L34,N,,,,,,,,,
https://github.com/fuzzysteve/WrightBallots/blob/bc6694aa55e2f7530affcaf07ca2e403f5377da0/wrightGui.py#L171-L171,N,,,,,,,,,
https://github.com/FutunnOpen/futuquant/blob/1512b321845f92ec9c578ce2689aa4e8482669e4/futuquant/examples/learn/stocksell.py#L78-L78,N,,,,,,,,,
https://github.com/ethereum/alexandria/blob/adba4114fbd5f707181da602abd977e008e463c9/alexandria/metrics.py#L152-L152,,,,,,,,,,
https://github.com/Grimm-Source/Grimm/blob/a0b29ac43aae465914c8afb659d7a31d78d6f788/server/utils/dysms/mns_python_sdk/mns/mns_subscription.py#L50-L50,N,,,,,,,,,
https://github.com/bp15046/iot-access-network-interface-sdk-python3/blob/9f81d4bb16571dfb07ceb18593b98dd0c97947f6/anif/mqttif.py#L29-L29,N,,,,,,,,,
https://github.com/David-Lor/MQTT2InfluxDB/blob/891fc430a0d45b422ae331631d65a34488a5e847/mqtt2influxdb/services/mqtt.py#L66-L66,N,,,,,,,,,
https://github.com/Sanyuan-Chen/RecAdam/blob/a9d8e4e83f426c8ad0a85ccef4d13854e29c3a8b/run_glue_with_RecAdam.py#L474-L474,N,,,,,,,,,
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L242-L242,Y,,,,,,,,,
https://github.com/openstack-archive/python-tempestconf/blob/505e20a4dd771536257a4c4db645da707f727668/config_tempest/services/network.py#L55-L55,N,,,,,,,,,
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1385-L1385,Y,,,,,,,,,
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/enduser.py#L34-L34,N,,,,,,,,,
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L143-L143,Y,,,,,,,,,
https://github.com/daniel-rhoades/greeter-service-example/blob/18e935c36f06d2d58d2fd89a31e6c84b4b5ff4d1/deploy/library/ecs_service.py#L222-L222,Y,,,,,,,,,
https://github.com/johandahlberg/curiouscrows/blob/c4bd9adb0e43013b94d4e3a75dfc5f6f7a2ddaa0/provisioning/ec2.py#L552-L552,Y,,,,,,,,,
https://github.com/Nordstrom/nordypy/blob/ff8b84e45df074899dd683aa754bb36b13409846/nordypy/_s3.py#L304-L304,Y,,,,,,,,,
https://github.com/ucaiado/etl-intraday-bidask/blob/6b7331aec19d232df8b21f585e8b4ea4fe7210c4/iac.py#L274-L274,Y,,,,,,,,,
https://github.com/manMadeLogic/customerService/blob/7371690ba0bf7e6ec8b3d894011d41a31efb5441/context_get.py#L20-L20,Y,,,,,,,,,
https://github.com/wangtaoking1/hummer/blob/71ea6d828c52a13573dec06715c29b17cf6b1132/website/views.py#L181-L181,N,,,,,,,,,
https://github.com/gravity-tak/vmware-nsx-tempest/blob/3a1007d401c471d989345bb5a3f9769f84bd4ac6/vmware_nsx_tempest/services/load_balancer_v1_client.py#L288-L288,N,,,,,,,,,
https://github.com/samuelsh/s3-pybench/blob/763e3a38208e70f8335cdf4698ae809fa90b7e3a/s3_stress/multipart_upload_async.py#L50-L50,N,,,,,,,,,
https://github.com/octo-technology-downunder/aws_ansible/blob/caf3de60601c6f587980f97882ff8893283d0d42/plugins/inventory/ec2.py#L476-L476,Y,,,,,,,,,
https://github.com/toddm92/vpc-delete/blob/919e536f01a617e6cfbd6085e0fc36a3803ac424/remove_vpc.py#L104-L104,Y,,,,,,,,,
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/serverless_tasks.py#L108-L108,Y,,,,,,,,,
https://github.com/siran/cloud-reset/blob/0589f04185998e4094c319a2b5a01925401ab7f2/lib/modules/aws_kms.py#L17-L17,Y,,,,,,,,,
https://github.com/wangyx2005/yunpipe/blob/c3ccf09f9cd128e47ebd109e19cc4249c8272002/yunpipe/pipeline/set_pipe.py#L91-L91,Y,,,,,,,,,
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/codedeploy_helper.py#L59-L59,Y,,,,,,,,,
https://github.com/nplutt/overprivileged/blob/698520c8b6d228f8659cf4be5db663009ec89a34/overprivileged/iam/policy.py#L26-L26,Y,,,,,,,,,
https://github.com/F-Secure/see/blob/0dc5ccb5ca3b9f8e9076e720851c61349ed5a11f/see/image_providers/s3.py#L92-L92,Y,,,,,,,,,
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L143-L143,Y,,,,,,,,,

==> results/CR_feedback_10_weeks_data.csv <==
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,1,0,0,External,1
87.50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,0,1,External,7
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:lambda_do_not_override_env:1.0,3,0,0,External,3
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,External,1,
66.70%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:deprecated_methods:1.0,3,1,External,2,
50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,2,1,External,1,
62.50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,3,External,5,
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,3,0,0,External,3
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,0,0,External,8
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:ddb_batch_keys:1.0,1,0,0,External,1
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,0,External,1
50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:polling_to_waiters:1.0,2,1,0,External,1
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,1,0,0,External,1
66.70%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,9,1,2,External,6
66.70%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,3,0,1,External,2
0%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,1,0,1,External,0
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,0,External,1
100%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,100%,0,0,1,1
66.70%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,66.70%,2,1,6,9
100%,External,guru:v1:internal:pythonawsbestpractice:kinesis_failed_put_records_rule:1.0,100%,0,0,1,1
0%,External,guru:v1:internal:pythonawsbestpractice:polling_to_waiters:1.0,0%,0,1,0,1
33.30%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,1,1,1,3,33.30%
100%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,9,0,0,9,100%
75%,External,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,3,1,0,4,75%
100%,External,guru:v1:internal:pythonawsbestpractice:deprecated_methods:1.0,1,0,0,1,100%
50%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,1,0,1,2,50%
100%,External,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,0,1,100%
100%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,1,0,0,1,100%
100%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,1,0,0,1,100%
0%,External,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,0,0,1,1,0%
36.40%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,4,7,0,11,36.40%
100%,External,guru:v1:internal:pythonawsbestpractice:deprecated_methods:1.0,1,0,0,1,100%
100%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,2,0,0,2,100%
75%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,3,1,0,4,75%
100%,External,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,2,0,0,2,100%
88.90%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,1,0,9,88.90%
66.70%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,6,3,0,9,66.70%
100%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,3,0,0,3,100%
,,,,,,,
Data: 09/09 to 11/10,,,,,,,
CR with feedback,,,,,,,
Total: 10 weeks,,,,,,,
17-Nov,,,,,,,
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:polling_to_waiters:1.0,1,0,0,External,1
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
Lambda_new_client_rule,,,,,,,
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,4,0,0,External,4
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,5,0,0,External,5
80%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,5,0,1,External,4
75%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,8,1,1,External,6
75%,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,3,1,0,4,75%,
25%,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,1,3,0,4,25%,
66.70%,guru:v1:internal:pythonawsbestpractice:lambda_new_client_rule:1.0,2,1,0,3,66.70%,

==> results/api_name_matching_without_filter_not_present_in_stubs_dataflow.txt <==
https://github.com/hpcloud-mon/monasca-events-api/blob/dba30614943d6a003620336540a2774e238a567b/monasca_events_api/v2/events.py#L110-L110
https://github.com/moothumk/clodun/blob/82a446ccb306e3513b541c4444ad4cbd77f243b1/tools/c7n_policystream/policystream.py#L599-L599
https://github.com/jwest-apigee/usergrid-util-python/blob/7be714a03b5baa65da3dd016771f924845fc6872/usergrid_tools/queue/dlq_requeue.py#L144-L144
https://github.com/awslabs/aws-data-wrangler/blob/2226ed85aa680d629b2d23edf754bb0f47ecf125/awswrangler/catalog/_create.py#L127-L127
https://github.com/pkoch/awscli-sqsall/blob/3f16189669d3b7728c9ced86a50382c5a4fcea69/sqsall/__init__.py#L122-L122
https://github.com/moothumk/cloyd/blob/82a446ccb306e3513b541c4444ad4cbd77f243b1/tools/c7n_policystream/policystream.py#L599-L599
https://github.com/Netflix-Skunkworks/skunky/blob/d625d800d533162289361da0d27bbd3feb837b8b/skunky/skunky.py#L173-L173
https://github.com/yadudoc/cloud_kotta/blob/79c6a03c49728d21476d1c1e90adcbfb652d68c6/queue_watcher/sns_sqs.py#L130-L130
https://github.com/miandu/dynamodb-to-mysql/blob/855ab4c894868e023ccd66f3904e62e93090ad7f/sqs.py#L51-L51
https://github.com/4Catalyzer/tqp/blob/547463c8b2b70d1a7ecbefc5760cbe9d3adb369e/tqp/topic_queue_poller.py#L91-L91
https://github.com/Jaymon/morp/blob/a7df8bb74b3ffb907288fc941554b4d803ee2f3f/morp/interface/sqs.py#L261-L261
https://github.com/LRuttenCN/cloud-custodian/blob/0bd41930f7e75a2ed68ed27426bfc1394b73d00e/tools/c7n_policystream/policystream.py#L599-L599
https://github.com/G8bao7/alarm/blob/15299e48f8c5d74b018aca8e0a5efb6ca2ef3ff8/venv/lib/python2.7/site-packages/django/conf/__init__.py#L126-L126
https://github.com/G8bao7/alarm/blob/15299e48f8c5d74b018aca8e0a5efb6ca2ef3ff8/venv/lib64/python2.7/site-packages/django/conf/__init__.py#L126-L126
https://github.com/splunk/splunk-aws-project-trumpet/blob/1362accdcdd95168650d3c686d2c597a79c7ac76/splunk-aws-automation/lambda_code/v0.1/splunk_vpc_firehose_processor/lambda_function.py#L223-L223
https://github.com/nrollr/Lambda-fetchPricelist/blob/8e554c7d02ea6b5dc1fa979f88cacac7133bb7a8/datetime/fetchPricelist.py#L22-L22
https://github.com/ndchristian/serverless-website-refarch-cloudformation/blob/f58bf246b5bdca1ba773e4329803ad740bb61fc2/lambda/deletion/index.py#L27-L27
https://github.com/awslabs/rds-snapshot-tool/blob/60af0f4d810cff7b95e72718f8095cd8159f6dd3/lambda/delete_old_snapshots_rds/lambda_function.py#L39-L39
https://github.com/RightBrain-Networks/cfn-lambdas/blob/b6da8057de5a2ef66f6fb8aae4888d69a0cef1ab/peer_vpcs/lambda_function.py#L25-L25
https://github.com/PacktPublishing/-Practical-Deep-Learning-on-the-Cloud/blob/2e175ad12ecfbfcdc90c04d22bffbf6d81f2e57c/6.2/index.py#L36-L36
https://github.com/Snapchat/aws-support-tickets-aggregator/blob/ea49189d42f9066fd70b07dd65fdee0645a1fdbe/src/cloudtrail_process.py#L83-L83
https://github.com/TNRIS/lambda-s4/blob/039a206477f17bf2ede2c7b6194f375533de2970/ls4-04-shp_index/lambda_function.py#L41-L41
https://github.com/srcecde/aws-tutorial-code/blob/24426ddf13c016822a2f49e7b83f72d587fee269/lambda/lambda_file_upload_s3_ec2_status.py#L13-L13
https://github.com/Menahem1/EBS-RDS-Snapshots/blob/fb36dc40f0d5fba12355bf3ddafe987ef834a494/code_rds/rds-snapshot-scheduler.py#L246-L246
https://github.com/tafalk/cognito-user-exporter-function/blob/3d215eab88f8b7de1baa0f421aec87a561852d55/lambda_function.py#L26-L26
https://github.com/CiscoDevNet/cisco-ftdv/blob/45765f44ca054b57f86fbcffcad94bd86d5542ef/autoscale/aws/NGFWv6.6.0/scale_functions/scalein_cron.py#L36-L36
https://github.com/easttimor/aws-scripts/blob/54a751c8734371af81640b980954735c8c322cd5/lambda/access_key_assassin.py#L87-L87
https://github.com/iagcl/watchmen/blob/d329b357e6fde3ad91e972988b160a33c12afc2a/verification_rules/check_s3_encryption/check_s3_encryption.py#L48-L48
https://github.com/jhuapl-boss/boss-tools/blob/500c79e39a5c8d4421a5eb8daf5d6995cb7f7cf2/lambda/index_find_cuboids_lambda.py#L56-L56
https://github.com/aws-samples/sync-buckets-state-machine/blob/e68fac6d41106f5d32dbdcb8d757fcf924acca94/lambda_functions/list_bucket.py#L77-L77
https://github.com/Cloudneeti/aws-auto-remediation/blob/fddde7dca17b86d7b8f360e6ecd41999b3ad3965/remediation-functions/kinesis/kinesis_suborchestrator.py#L53-L53
https://github.com/PacktPublishing/Mastering-AWS-CloudFormation/blob/6d8f454efe4a47657875ad8f21aab12882d71070/Chapter10/party-planner/reporting/app.py#L10-L10
https://github.com/maroon1st/asg-registerer-with-nlb/blob/99c9680c5067ae9b0a3132770c78d3ee43fb4b1f/launch_ec2.py#L20-L20
https://github.com/Haufe-Lexware/roham/blob/75046b6cc46aaaca0dafba4506f4d073ec35c22f/Source/Lambda_Functions/Roham_Starter_Lambda_Function.py#L47-L47
https://github.com/ReutersMedia/sqs-browser-events/blob/6be8de94fa65efb973a5bce87fee6243dea8d0b9/user_message_api.py#L113-L113
https://github.com/wellcomecollection/weco-deploy/blob/3f1448eae988583ab5e27bc49a68483746d524f7/src/deploy/ecs.py#L23-L23
https://github.com/IBM/jupyterlab-s3-browser/blob/e3f8e1f1ce6c7bc244750d861346755c201e7bb9/jupyterlab_s3_browser/__init__.py#L211-L211
https://github.com/flochaz/the-price/blob/4dbe1bacc54d8061800f6290a34549d7afc885b6/ask/write_sample.py#L61-L61
https://github.com/GetSimpl/cloudlift/blob/656e152adff353fcb45c800d464a4ed945b7b34f/cloudlift/deployment/service_information_fetcher.py#L67-L67
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/orgs.py#L115-L115
https://github.com/khornberg/elasticpypi/blob/d38dfa62d735b71f766b140896dac20379661f74/elasticpypi/dynamodb.py#L12-L12
https://github.com/nilotpalutkalit/TestGit/blob/a1c4bfa8b44df5b95ecbca5cbab4f032e49bd79e/chalice/awsclient.py#L315-L315
https://github.com/nitzanm/boundary-plugin-aws-redshift-python/blob/84279a08ee1b4b6e3bfb482eb444d0ddbf834f4d/redshift_plugin.py#L18-L18
https://github.com/globocom/globomap-driver-acs/blob/f2b438314a84340d96c6a19002a1cc5e9da6f010/globomap_driver_acs/load.py#L77-L77
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/iam.py#L38-L38
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/security/resource/commands/EC2.py#L18-L18
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/network.py#L447-L447
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L112-L112
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L252-L252
https://github.com/RandyDeng/Quotebook/blob/9eba2102634447b8d90865c011c60afba7eaec91/quotebook.py#L36-L36
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L24-L24
https://github.com/DeepHiveMind/Modern_E2E_ServerlessDataPipeline_NextGenDataLake/blob/3675651936e0f79b4bff5a4da3dfab88cec60277/lambda/athenarunner/athenarunner.py#L155-L155
https://github.com/slank/kmstool/blob/b1d886ad6f4b4d0932d56a6d28a30860b84c18d2/kmstool/kms.py#L76-L76
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/get-drift-status.py#L31-L31
https://github.com/reisjr/aws-iot-playground/blob/a8556ec3d3d25631982b0537218c26ce07646286/scripts/clean-up.py#L126-L126
https://github.com/vinodsharma/ecs-deploy/blob/35616cdff5664315ae3ac4f65b7056cd8c260133/deploy.py#L163-L163
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/s3_helper.py#L187-L187
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1573-L1573
https://github.com/dariopascu/caelus/blob/764fb0d2bd248a25c39b90566e56e1befdfa4caa/caelus/aws/users/aws_identity.py#L19-L19
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/route53.py#L17-L17
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L373-L373
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L15-L15
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/iam.py#L29-L29
https://github.com/Spechal/lambda-python-ecs-scaling/blob/19edb245f6f5ff1fe59d5524f0d12be0a90eb64c/lambda_function.py#L69-L69
https://github.com/kangasta/fdbk_dynamodb_plugin/blob/b30914751a0c4a429efac965b0983d25b9f8d3e2/fdbk_dynamodb_plugin/_dynamodb_connection.py#L86-L86
https://github.com/PacktPublishing/Effective-DevOps-with-AWS-Second-Edition/blob/9b627d1b2c0d5caadc4ffd6ce7b86c4b1ea2f4b9/Chapter03/ansible/ec2.py#L776-L776
https://github.com/QuinnyPig/pinboard-backup/blob/1149f6783f417666a721d9cbd53f523a08b2f7fc/link_importer.py#L72-L72
https://github.com/Loudr/asana-hub/blob/af996ce890ed23d8ede5bf68dcd318e3438829cb/asana_hub/actions/sync.py#L76-L76
https://github.com/Doist/sqs-workers/blob/46e14694805c4c2185a29ce2e906143358d06d8c/sqs_workers/sqs_env.py#L138-L138
https://github.com/svmotha/new-follower-twitter-bot/blob/6dbaf26ea9ef30faca8865b6a79d68eb0ff29c09/resources/logData/log.py#L51-L51
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/elb.py#L45-L45
https://github.com/achiku/jungle/blob/fb63f845cfa9e9c0dfbabd8cfa3ebca8177a11ca/jungle/emr.py#L25-L25
https://github.com/davidski/infrastructure-lambdas/blob/356f5d9ba86f904a4f155215b38a6d3b7fa98002/functions/ami-s3-cleaner/main.py#L26-L26
https://github.com/zalando-nakadi/bubuku/blob/0d11bad67beb99e32e8e3e72f027eb4847c18724/bubuku/aws/ip_address_allocator.py#L26-L26
https://github.com/jxaas/cli/blob/e28932722c571b03658a9979f62a5c9f92def8c5/jxaas/instances.py#L24-L24
https://github.com/Gubaer/ethereum-on-aws/blob/2caccaa0179c94d254bc505d44774fa81572ca3e/ec2.py#L630-L630
https://github.com/ewjoachim/dropbox-python-sdk-py3/blob/a30501b5140c2eb1ef632ad79164b1e2f2a4ef71/dropbox/datastore.py#L407-L407
https://github.com/exotel/aws-auto-scaling/blob/5af50c39bf2afb6a73ed3e7c6298b1f4cf561426/ansible/deployment/ec2.py#L624-L624
https://github.com/openml/openml-python-contrib/blob/a3480b05483bd66e0fe42347b1f93261d7373ec9/openmlcontrib/meta/functions.py#L357-L357
https://github.com/hortonworks/ansible-hortonworks/blob/8dcf9d61fe9a87f56146b66dbca565dd2fcea57b/inventory/aws/ec2.py#L828-L828
https://github.com/DavidWittman/serverless-southwest-check-in/blob/9d14c7176966b698789e48002535bbd1e3e8ad9e/scripts/list-checkins.py#L34-L34
https://github.com/ICLOpenStack/NeutronPortForwarding/blob/96616a76945fd75df16fb25fc47183b35f92744d/OpenStack/openstack_dashboard/api/neutron.py#L915-L915
https://github.com/jason-callaway/gluster-ansible/blob/96ab21fd23c70841f41e3d0de4be06ce51ba0c12/inventory/aws/hosts/ec2.py#L623-L623
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L242-L242
https://github.com/wendb/ansible-hortonworks/blob/d0e28cad978cae2075b1ca775650d0ad7a2213b3/inventory/openstack/openstack.py#L155-L155
https://github.com/mooreds/amazonmachinelearning-anintroduction/blob/e653180f64b0e8a9b63c4507fb4e9aab059058a2/managing/predictfromtags.py#L12-L12
https://github.com/Kunstenpunt/buitenlandse_concerten_grabber/blob/746e62b74d78259e6d654a437a1fdbfcd20556a3/leechers/facebookleecher.py#L26-L26
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L27-L27
https://github.com/Ara225/serverless-polls-app/blob/83940a5e12b86f7d3099b7d639efd2582125a661/handlers/get_polls/app.py#L43-L43
https://github.com/dipapaspyros/sqspipes/blob/02bbf00cdeb97e13935a108d6347b8958a98440f/sqspipes/task_client.py#L149-L149
https://github.com/ColOfAbRiX/aws-tagscheduler/blob/6db6b8aa07de2508d7d0269680e9e338e88ed9bd/src/tagscheduler/schedulable.py#L154-L154
https://github.com/ClimateImpactLab/DataFS/blob/0d32c2b4e18d300a11b748a552f6adbc3dd8f59d/datafs/managers/manager_dynamo.py#L328-L328
https://github.com/spotty-cloud/spotty/blob/f45c7bbe1d7e32727b1295bf988f9968fb082652/spotty/providers/aws/aws_resources/stack.py#L85-L85
https://github.com/ndchristian/serverless-website-refarch-cloudformation/blob/f58bf246b5bdca1ba773e4329803ad740bb61fc2/lambda/nodehealthcheck/index.py#L58-L58
https://github.com/ICLOpenStack/NeutronPortForwarding/blob/96616a76945fd75df16fb25fc47183b35f92744d/OpenStack/openstack_dashboard/api/neutron.py#L365-L365
https://github.com/firemanphil/ecs_explorer/blob/302ed2f39126ada87d03f7044e6de15678d46cb9/ecs_explorer/ecs_client.py#L32-L32
https://github.com/imsardine/pyuia/blob/ebe40fef7ef85e22c7f5756ab76d916bae5245e9/pyuia/robot/util.py#L71-L71
https://github.com/PureStorage-OpenConnect/pure-exporter/blob/b60d46c43ca7bf1924102ac7a38851cf46a8fa63/collectors/flasharray.py#L311-L311
https://github.com/0nri/remove-default-vpcs/blob/6ee725855f6a26e055538e1867d6cd96a1aacc0a/remove_default_vpcs.py#L95-L95
https://github.com/thiezn/awsaccountmgr/blob/822b4de2e9abdc25ea393c3bd334359ca13e7adf/awsaccountmgr/vpc.py#L25-L25
https://github.com/liafizan/ECS-kong/blob/554e8f438ab003e30e1747b711fb5b80bb9a5e3d/ansible/hosts/ec2.py#L751-L751
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L295-L295
https://github.com/trustedhousesitters/roster-python/blob/b322167a8820ac619882e2a0da5d130c16f6ffc7/roster/client.py#L156-L156
https://github.com/devdattakulkarni/CloudComputing/blob/71108f6f4edc09e22f4be0d024cbb96ccc24d462/iam/aws_iam_example.py#L60-L60
https://github.com/jakubigla/terraform-ansible-aws-gitlab/blob/3bf0ed5e4e10808fad6c6cc5d0ea5328c30ce8f2/ansible/inventory/ci/ec2.py#L666-L666
https://github.com/jason-callaway/docker-workshop/blob/bcf63198f384a43d2483d9acb32387b441cc9b1b/inventory/aws/hosts/ec2.py#L618-L618
https://github.com/GloballogicPractices/ECS-Kafka/blob/ed9c6fce5193e7f4398dad96df8df2ac20446b62/ansible/hosts/ec2.py#L676-L676
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/vpc_helper.py#L372-L372
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L186-L186
https://github.com/1Strategy/security-fairy/blob/d47f09f9d47e0673dac90138dddf00f22c9ba1c4/build_cloudtrail_table.py#L82-L82
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/elb.py#L17-L17
https://github.com/PacktPublishing/Effective-DevOps-with-AWS/blob/64cb30d3960d4ca5691dc68b59e0fb2b898d52ae/Chapter04/ansible/ec2.py#L646-L646
https://github.com/Datanexus/solr/blob/3b5c753d13d96054266b709e0429a80f4e735aa8/roles/build-app-host-groups/utils/openstack.py#L143-L143
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L342-L342
https://github.com/owocki/s3_disk_util/blob/809b2c4ef235df4bd2dd145421d9a88141e48e62/helpers.py#L66-L66
https://github.com/RexChenjq/AWS-Image-Backup/blob/af2bf1c6539cc84e72449bd1d7ae0bbaa71d6d78/Lambda-AMI-Backup.py#L22-L22
https://github.com/zalando-nakadi/bubuku/blob/0d11bad67beb99e32e8e3e72f027eb4847c18724/bubuku/aws/ip_address_allocator.py#L79-L79
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/backfilling/enable_dynamic_merge.py#L66-L66
https://github.com/wendb/ansible-hortonworks/blob/d0e28cad978cae2075b1ca775650d0ad7a2213b3/inventory/aws/ec2.py#L777-L777
https://github.com/gford1000-aws/env-manager/blob/32b41b51e44bcb2d279462082db0740e612db854/python/server/aws_env_server.py#L70-L70
https://github.com/felipeagger/news-crawler-py/blob/456aa0b00d4644439f4150dc429a69385a7b36c8/web_crawler_py/pipelines.py#L36-L36
https://github.com/pixelworksIT/aws-s3-batch-restore/blob/2df745aa9552b882238b0961fbacc0e3a39f2d83/lambda/batchrestore-state/lambda_function.py#L53-L53
https://github.com/gmannos/tempest-stress/blob/76c2b39c2bd12751ab97f3765c014ba839b96582/tempest_stress/cleanup.py#L71-L71
https://github.com/JakobTheDev/handle-free-yet/blob/bd864932e42cd61f571cff86dfb91367fa805a51/functions/addHandleToDB.py#L38-L38
https://github.com/getsentry/sentry-teamwork/blob/fb4cd378b6da7db9d85e6e64ebd7c84cd519abc9/sentry_teamwork/plugin.py#L41-L41
https://github.com/Detlaf/yandex-cloud/blob/c9cac76d8d9bf0ae0d6b6bc0248535af6869b1db/upload_object_storage/func_object_storage.py#L9-L9
https://github.com/upserve/sqstaskmaster/blob/284e67f080411731f9642717ff28908e81988cba/sqstaskmaster/queue_scale.py#L159-L159
https://github.com/rednes/ansible-aws-sample/blob/897ad6dcf69054d6b91813a0d113ac4ae0094c81/aws01/hosts/ec2.py#L661-L661
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/network.py#L490-L490
https://github.com/laureanok/bas7ion/blob/4cab1f5830e88beb208c4dfd564bf03eab1c2e8f/bastion/compute/azure.py#L119-L119
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L133-L133
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L161-L161
https://github.com/mdiep25/taskcat/blob/ac7481cfeb03003f33ec83e9d1e67cceb653d5fd/taskcat/generate_reports.py#L42-L42
https://github.com/openstack-archive/python-tempestconf/blob/505e20a4dd771536257a4c4db645da707f727668/config_tempest/services/image.py#L184-L184
https://github.com/Fullscreen/iam-certificate-custodian/blob/ea141b950c98d89ee8c2fed22a3ec4e4631bb10c/handler.py#L59-L59
https://github.com/daniel-rhoades/hippo-provisioning-template/blob/ad6c3fdbc747b3d13022a861438e2822a5cf9953/library/ecs_service.py#L222-L222
https://github.com/jason-callaway/gluster-perf/blob/67f99bba45210ae5d985bb380d76e6c1d922a62f/inventory/aws/hosts/ec2.py#L706-L706
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/service_discovery.py#L20-L20
https://github.com/bonclay7/aws-amicleaner/blob/70627e55327fbfa1b2f19664ef45df0df67a154b/amicleaner/core.py#L66-L66
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L242-L242
https://github.com/Mayer123/HyKAS/blob/4813429f33a9fee7058cfb4ea74a44ff272d20fe/src/run_csqa.py#L432-L432
https://github.com/kislyuk/dynamoq/blob/a9a6645701b8403b72169c78a48b041b62eb1944/dynamoq/__init__.py#L109-L109
https://github.com/georgiosgr/aws-python-boto/blob/258c32c5cf6512d4564efdacc097c6e01c4fd49a/src/tools/DynamoDbTool.py#L13-L13
https://github.com/SkIoT-Cloud/config/blob/dd3bbcbb5118323294923ea484c16df5931d5e7a/roles/master/files/ec2.py#L752-L752
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L78-L78
https://github.com/ijin/ecs-deity/blob/80c6e6f0a6829efb62551fe09595e4f3bc286c25/ecs.py#L157-L157
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L323-L323
https://github.com/AdvancedThreatAnalytics/aws-register/blob/0cf44169cd61207840fd06ec2bda53cf000b4e0c/register.py#L197-L197
https://github.com/wichon/mr-aws-cleaner/blob/dd6f9b853bbce32561fac637e52c17fcf6a7de19/functions/MrECSCleaner/handler.py#L19-L19
https://github.com/Innablr/cloudformation-seed/blob/ebde745816d6aaeeff9d9491c42e92c441497d8e/cloudformation_seed/cfn_stackset.py#L440-L440
https://github.com/FIWARE/ops.Health/blob/18a8ef810227c72ba2f927e12e91776132b92ae1/fiware-region-sanity-tests/commons/neutron_operations.py#L265-L265
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/vpc_helper.py#L269-L269
https://github.com/brazil-data-cube/cube-builder-aws/blob/496bcb75bfccea7a88d7c729f03f07e2ce04838b/cube-builder-aws/cube_builder_aws/services.py#L283-L283
https://github.com/metaspace2020/sm-engine-ansible/blob/a349b0882b80861996c2387fc82d63b0d8b62371/aws/scripts/ebs-backup-lambda.py#L43-L43
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L376-L376
https://github.com/abconway/bluecanary/blob/b12af02ecaf242640b52ecac9355917e58da6427/bluecanary/builtin_plugins/disk_utilization.py#L15-L15
https://github.com/nikkkkhil/distributed-keras-tensorflow/blob/6c4f862b6f9611166d475e7489005eabb3011055/src/deploy.py#L53-L53
https://github.com/aws-samples/startup-kit-templates/blob/4d74627a385d1368833d50da30461536c2e59369/bin/amis.py#L37-L37
https://github.com/nosun/taobao/blob/7b53fa5f7f9ca4508ccd6236ef9dcccea702b197/taobao/scripts/output.py#L30-L30
https://github.com/djajetic/AutoML4/blob/9c0994d5c2dcb4774f7ddaba6d65e74e59bb1265/lib/automl.py#L134-L134
https://github.com/PacktPublishing/Effective-DevOps-with-AWS-Second-Edition/blob/9b627d1b2c0d5caadc4ffd6ce7b86c4b1ea2f4b9/Chapter03/ansible/ec2.py#L646-L646
https://github.com/filc/python-aws-ecr-deployer/blob/0fd5147aeec5638cc81c1c12b3424a926a347ebb/deployer/aws.py#L153-L153
https://github.com/wendb/ansible-hortonworks/blob/d0e28cad978cae2075b1ca775650d0ad7a2213b3/inventory/aws/ec2.py#L739-L739
https://github.com/EthanNguyen132/aws-resource-tagging-reminder/blob/30ba798b5c8a9298476a3577d03627808c6737ed/reminder-untagged-resources/lambda_function.py#L122-L122
https://github.com/exotel/aws-auto-scaling/blob/5af50c39bf2afb6a73ed3e7c6298b1f4cf561426/ansible/deployment/ec2.py#L699-L699
https://github.com/bokunimowakaru/iot/blob/be991b64ebdb5a51bf123d47aa7b25368a8aa603/server/aws/lambda_rest_to_db.py#L49-L49
https://github.com/PRX/Infrastructure/blob/77410a8a77469e9ee9200305f0171b5cb1c42690/utility/lambdas/ecs-asg-sizer/lambda_function.py#L208-L208
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/sqs.py#L96-L96
https://github.com/charles-hsiao/aws-lambda-elasticsearch-log-monitor/blob/f6983b76d1314aa1945508bb5e4ec9d83f047329/pylambda/monitor_lambda/service.py#L14-L14
https://github.com/reisjr/dynamodb-models/blob/c85c7b3bb26cf50d8aedee6bacded3fae3a0ea07/models/dashboard/ddb_delete_all.py#L10-L10
https://github.com/giancarlopetrini/aws-snapshot-automation/blob/c574e206400485863838c48a7bb56307dcefa3a6/deletesnapshot.py#L30-L30
https://github.com/xrally/xrally-docker/blob/141ca306766dc64667f3bb41d198b46fc7372d95/xrally_docker/task/scenarios/networks.py#L30-L30
https://github.com/Mehonoshin/ec2-swarm/blob/cbc64115189834d7c59609f3986087cc12a6a812/inventory/aws/ec2.py#L700-L700
https://github.com/grycap/scar/blob/5231a6e76debc85ada4ccc09530081350e44fd28/scar/providers/aws/clients/cloudwatchlogs.py#L35-L35
https://github.com/trippingrobot/arsa-sdk-python/blob/e0628af8376ae52dc375c882721a36ccdc106173/arsa/cli.py#L323-L323
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L266-L266
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/sqs.py#L72-L72
https://github.com/pmp47/Cloud/blob/2fd63df4f92d90508653ea76a37d55c2bd8a7ecc/cloud/aws_service.py#L436-L436
https://github.com/Yipit/awslimits/blob/3ad0ac03e4db518da5e10fa573fd3a1851400552/awslimits/support.py#L144-L144
https://github.com/Mehonoshin/ec2-swarm/blob/cbc64115189834d7c59609f3986087cc12a6a812/inventory/aws/ec2.py#L666-L666
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L267-L267
https://github.com/MartinWie/CredoPy/blob/efd9be029fd0717f02394f7097190938dcdd4367/credopy/credopy.py#L147-L147
https://github.com/GetSimpl/cloudlift/blob/656e152adff353fcb45c800d464a4ed945b7b34f/cloudlift/config/environment_configuration.py#L76-L76
https://github.com/OpenTouch/AvOID/blob/1470f1afa91b1acfdc36902279c1c9b964779de2/avoidlib/__init__.py#L155-L155
https://github.com/joehack3r/aws/blob/2175566c858765aa240fdbe2ab230a6f2e8ad7d5/lambdas/stale-security-groups/index.py#L127-L127
https://github.com/jammycakes/lambda-tools/blob/8cc3342a3471418502960b1edad67f57a66bca8f/lambda_tools/configuration.py#L115-L115
https://github.com/Clever/ecs-rollover/blob/9c9d933ce51b465775ef881b181411907eef874a/src/ecs.py#L56-L56
https://github.com/IAC-InfrastructureAsCode/infra-tools/blob/47927f64bde99e8c2e16c73c01578d24e71b9c81/ansible/inventories/aws/ec2.py#L694-L694
https://github.com/awslabs/amazon-s3-find-and-forget/blob/89d520fe1012636b2e081d5c0c7754cd5308c040/tests/acceptance/__init__.py#L51-L51
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/data_services.py#L27-L27
https://github.com/patrick-east/pure-python-demo/blob/5d75aea7654aaf8e3a9b8cfff820e8aaf5599bca/hosts.py#L41-L41
https://github.com/jason-callaway/efs-perf/blob/d4f40af5a83d2770435c46b0ae9afadf36ff39d9/inventory/aws/hosts/ec2.py#L631-L631
https://github.com/obsrvbl/flowlogs-reader/blob/e2425edfd2b9286d98a9a2c126d4a6e9b745f6d4/flowlogs_reader/flowlogs_reader.py#L392-L392
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L233-L233
https://github.com/aws-samples/sagemaker-run-notebook/blob/8c7c0ab11251dd8ab80afe064176fa26db4a1fc1/sagemaker_run_notebook/container_build.py#L147-L147
https://github.com/ionos-enterprise/ionos-enterprise-sdk-python/blob/f4f496d975b389108ad0e6a919febc66bea43031/tests/helpers/resources.py#L147-L147
https://github.com/ReutersMedia/sqs-browser-events/blob/6be8de94fa65efb973a5bce87fee6243dea8d0b9/session_manager.py#L251-L251
https://github.com/labd/ecs-deplojo/blob/fb7b153f84916c751c9e699a643b41f63af773eb/src/ecs_deplojo/utils.py#L30-L30
https://github.com/openstack-archive/syntribos/blob/df49ebf749ab3c79bf79fad518565690b563abd3/syntribos/extensions/neutron/client.py#L34-L34
https://github.com/JoseIbanez/rp-iot/blob/4db13a5b2f0d5f8f21452ab4babbbd486ce73844/p10-serialBT/getMaxMin/getMaxMin.py#L65-L65
https://github.com/errietta/mandate/blob/9452fbb91076e4997b51d055f5ab697993101d0f/mandate/client.py#L596-L596
https://github.com/PyFilesystem/s3fs/blob/7f95af69e904e58b068ac4f6b39c2da488d5d918/fs_s3fs/_s3fs.py#L623-L623
https://github.com/kapad/PynamoDB/blob/ce92734b4fdd6e31dbd0ffe235bffab84f1aae9a/pynamodb/models.py#L1054-L1054
https://github.com/ThinkNear/ansible-aerospike-example/blob/3077d43d593c198d79e70abf344e582be239a348/inventory/ec2.py#L618-L618
https://github.com/VaneCloud/openstack-ansible/blob/aa2a04170442b437692cdf66f76fd2aceefa5797/playbooks/roles/os_neutron/files/neutron-ha-tool.py#L463-L463
https://github.com/hortonworks/ansible-hortonworks/blob/8dcf9d61fe9a87f56146b66dbca565dd2fcea57b/inventory/aws/ec2.py#L790-L790
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L244-L244
https://github.com/openbaton/openstack-python-vim-driver/blob/a0e8cfdf953480910b96452d64bcbcd806ca0e0a/openstack_vim_driver/openstack_vim_driver.py#L295-L295
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/iam.py#L41-L41
https://github.com/whisller/ecs-tool/blob/3d562a5a8aa826471cce18ffe90e5b1a8b10d940/ecs_tool/ecs.py#L59-L59
https://github.com/maroon1st/asg-registerer-with-nlb/blob/99c9680c5067ae9b0a3132770c78d3ee43fb4b1f/unhealthy_ec2.py#L18-L18
https://github.com/cxmcc/ecsctl/blob/559e148ffbc27562f2016a57354ab449dd23996c/ecsctl/wrapboto.py#L81-L81
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/containers.py#L53-L53
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/vpc_helper.py#L314-L314
https://github.com/plecto/motorway/blob/36d7aa5bc37ca634526bef8f685ea3b95ffb1d74/motorway/contrib/amazon_kinesis/ramps.py#L124-L124
https://github.com/boroivanov/ecs-tools/blob/03bbefc6055ccc6f377a8c1e0f2e3d24e55efe72/ecstools/resources/service.py#L76-L76
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/get_query_to_validate_streaming_one_box.py#L32-L32
https://github.com/Clever/ARCHIVED-ebs-snapshots/blob/f62721dded3d778dc8149ee95307d43f22f00dec/ebs_snapshots/snapshot_manager.py#L247-L247
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1358-L1358
https://github.com/ryansb/ask-an-expert-sept-2017/blob/1d6f97ae7432417dd520281c5caca4e500858fe4/inventory/ec2.py#L625-L625
https://github.com/pior/caravan/blob/7f298c63b5d839b23e5094f8209bc6d5d24f9f03/caravan/workers/decider.py#L29-L29
https://github.com/guomaoqiu/JobCenter/blob/342f2bc7777cd28011ba0296c60029f701af5d7c/app/job/views.py#L119-L119
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/elb_helper.py#L85-L85
https://github.com/mathcamp/aws-formula/blob/d27ca0a096839120bc376698ceb80d2a7be3f859/_modules/elasticache.py#L554-L554
https://github.com/ubergeek42/lambda-letsencrypt/blob/01e81577dabc984b18512233ddae37755d4e2acb/lambda_function.py#L368-L368
https://github.com/sendgrid/krampus/blob/ac7bb892f122439b8c840f5ec86608f3493d35e7/kinder/iam.py#L81-L81
https://github.com/wavefrontHQ/wavefront-ansible/blob/f17789d9aa8826acf4760a91fbdba9f6e97cac1d/parent_folder_contents/ec2.py#L625-L625
https://github.com/kpn/cfn-custom-resource-transit-gateway-attachment/blob/e48c7cb6a6b73fe783eef2eac59580f2d0256298/src/index.py#L59-L59
https://github.com/jnoennig/aws-account-bootstrap/blob/0f7eb24df42d4e913cc4b75bf770705e116a3d98/scripts/accountBootstrap.py#L378-L378
https://github.com/jshumakerpruitt/ansible_beanstalk_rails/blob/b3899f284b0ee2798ab430dd874a69528b2471e0/ec2.py#L699-L699
https://github.com/JoyLubega/movies_api/blob/ea39845a3b8a35346a2d5deea540c80a602ebd46/getMoviesfromyear.py#L23-L23
https://github.com/toddm92/vpc-delete/blob/919e536f01a617e6cfbd6085e0fc36a3803ac424/remove_vpc.py#L55-L55
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/ec2_helper.py#L454-L454
https://github.com/kiranbangaru/ansible-lab/blob/388c64ce7ec928238ee0e7f090a26514946c4af4/BookExamples/ScalingToMultipleHosts/ec2.py#L589-L589
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L344-L344
https://github.com/openstack-archive/python-tempestconf/blob/505e20a4dd771536257a4c4db645da707f727668/config_tempest/users.py#L61-L61
https://github.com/marioanton/aws_s3_poc/blob/3c07a276fca400e87db983998a4dc865dcefe83d/s3poc/interfaces/s3_api/get_set_update.py#L14-L14
https://github.com/hoffa/kitten/blob/37702b9094119503c99789c25b563d95b816cb14/kitten/__init__.py#L192-L192
https://github.com/JohnStrunk/oso-gluster-ansible/blob/9e1cf9e4f5e57f2cf1876e288ac5fc252b436f11/ec2.py#L831-L831
https://github.com/tssalvador/ecscd/blob/cbaa7adfea3f1e012c6dccdbf58ddb6ace1f1ea1/ecscd/service.py#L96-L96
https://github.com/mail2nsrajesh/python-tempestconf/blob/ab53cc8638f51283bbef183a01113478e362434f/config_tempest/config_tempest.py#L650-L650
https://github.com/awslabs/sagemaker-explaining-credit-decisions/blob/e7a77da718cc09271b19920e7fe514b97981ba67/sagemaker/containers/dashboard/src/shared.py#L12-L12
https://github.com/1Strategy/security-fairy/blob/d47f09f9d47e0673dac90138dddf00f22c9ba1c4/revised_policy_generator.py#L166-L166
https://github.com/JordanP/openstack-snippets/blob/f8fab596bebc0af492b86b36e8428fab2d86beba/ospurge/ospurge/resources/neutron.py#L116-L116
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/policy/resource/general.py#L67-L67
https://github.com/w4nderlust/lingua-politicae/blob/9e2c7ac3a5d125af9365cde5a9bb58d6bdecff0e/scraping/scrape_facebook.py#L29-L29
https://github.com/golf1052/close-call/blob/264dd7518653a9f1cbb7a3d3145af78ac106ee56/core/core.py#L47-L47
https://github.com/vinodsharma/ecs-deploy/blob/35616cdff5664315ae3ac4f65b7056cd8c260133/deploy.py#L150-L150
https://github.com/claick-oliveira/lambda-python-api-example/blob/54524e0cc5dfd0fe1a58ba178258360ccce820ee/src/list_activities/app.py#L33-L33
https://github.com/Innablr/cloudformation-seed/blob/ebde745816d6aaeeff9d9491c42e92c441497d8e/cloudformation_seed/cfn_stackset.py#L30-L30
https://github.com/Toure/Iridium/blob/fda0e4cd7c568943725245393bfe762bc858e917/iridium/plugins/neutron/common.py#L16-L16
https://github.com/wangyx2005/yunpipe/blob/c3ccf09f9cd128e47ebd109e19cc4249c8272002/yunpipe/pipeline/set_pipe.py#L282-L282
https://github.com/BiznetGIO/neo-obs/blob/7290fa3bb2a6a808a4c32e26cd26b714e699e3a2/obs/libs/bucket.py#L180-L180
https://github.com/drmonkeysee/ecs-scheduler/blob/adb2b7b906b3d3139cad072f74e9cc70e960ddbb/ecs_scheduler/persistence.py#L338-L338
https://github.com/facelessuser/ColorHelper/blob/0b42217083b1882c4664801308e3c9f83ec386a4/color_helper.py#L310-L310
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L18-L18
https://github.com/soccerties/Drupal-AWS-Ansible/blob/df62859dac53857c88c7535074f94a5229c109be/inventory/ec2.py#L442-L442
https://github.com/DavidWittman/serverless-southwest-check-in/blob/9d14c7176966b698789e48002535bbd1e3e8ad9e/scripts/get-next-checkins.py#L15-L15
https://github.com/jason-callaway/gluster-perf/blob/67f99bba45210ae5d985bb380d76e6c1d922a62f/inventory/aws/hosts/ec2.py#L631-L631
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/template.py#L429-L429
https://github.com/appcove/DocStruct/blob/16c15bb59f9aab29abb78b0aa9f2ab63c10b8da4/Python/DocStruct/Base/EC2.py#L77-L77
https://github.com/cpfair/dropbox-sdk-python/blob/7a454a8af3b327315168a06fc1cf1c27f67388c1/dropbox/datastore.py#L376-L376
https://github.com/Innablr/cloudformation-seed/blob/ebde745816d6aaeeff9d9491c42e92c441497d8e/cloudformation_seed/cfn_stack.py#L30-L30
https://github.com/t04glovern/fluffy-finder-chatbot/blob/6df01075f4759c43bbb7250fee7a1b336405b33a/lex/utils/lexutils.py#L369-L369
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/ecr.py#L10-L10
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/asg.py#L68-L68
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L192-L192
https://github.com/GaryHsu77/cloud-iot-toolkit/blob/9d00addd3d407f48496dea2b8af93053dc792fa6/aws/__init__.py#L329-L329
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L1009-L1009
https://github.com/midonet/midonet-sandbox/blob/32dda1887b5b82c0705b84b7bdb8e927f55be3f8/src/midonet_sandbox/logic/dispatcher.py#L163-L163
https://github.com/AdventielFr/ecs-crd-cli/blob/7b296c64086a204d3540da272e3d8dd74721c6c4/ecs_crd/destroyStackStep.py#L63-L63
https://github.com/midonet/midonet-kubernetes-prototype/blob/f19d9d7dea613c4e1442440079a7268c7904a23a/midonet_kubernetes/plugin.py#L103-L103
https://github.com/stevenorum/django-toco/blob/d717969196209be73b5c633246d5a82880011e4a/toco/django/user.py#L118-L118
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/mediaservices.py#L156-L156
https://github.com/michaelborchert/rdk/blob/4b9fe809a598dbb56be07738332bac99a87cde77/rdk/rdk.py#L563-L563
https://github.com/joehack3r/aws/blob/2175566c858765aa240fdbe2ab230a6f2e8ad7d5/lambdas/stale-security-groups/index.py#L127-L127
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/orgs.py#L115-L115
https://github.com/structurely/ecs-autoscale/blob/696debcc96b0ea51beef0a98efe6e2a438afbfd5/lambda/ecsautoscale/services.py#L207-L207
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L425-L425
https://github.com/COVID19Tracking/urlwatch-proxies/blob/fef17c53776826e2a2933371c665e9e7eaab2214/flaskapp.py#L65-L65
https://github.com/Scout24/dynamodb-restore/blob/d56fe440a71083f518e2b82d5bbf7b7474e1680d/src/main/python/dynamodb_restore/__init__.py#L172-L172
https://github.com/jhuapl-boss/boss/blob/c0d3bbca31575ac5442822b8d7f962def32d9072/django/bossmeta/metadb.py#L151-L151
https://github.com/locationlabs/aws-code-deploy/blob/90c39ccc2f73c756488451c25c58ba0b17f6d9d3/awscodedeploy/wait.py#L26-L26
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L41-L41
https://github.com/Akhilkm/AWS_ELB_log_analysis/blob/6a180b3fcdfc646f4e7a9952bcd6c5a225aed39c/cft_log_analysis.py#L18-L18
https://github.com/garystafford/ansible-aws-roles/blob/3add8aafcf212b53261a837cc9f043286a4100b5/inventories/ec2.py#L831-L831
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L26-L26
https://github.com/hortonworks/ansible-hortonworks/blob/8dcf9d61fe9a87f56146b66dbca565dd2fcea57b/inventory/aws/ec2.py#L694-L694
https://github.com/Menahem1/EBS-RDS-Snapshots/blob/fb36dc40f0d5fba12355bf3ddafe987ef834a494/code_rds/rds-snapshot-scheduler.py#L261-L261
https://github.com/salarora/swf-sns-python-example/blob/47e7bb7726eda521566eec7afae8efe62697049e/utils.py#L16-L16
https://github.com/jhuapl-boss/heaviside/blob/91b862aa0185dbfda2ff2ff0bc3bfa124ac6b73d/heaviside/__init__.py#L79-L79
https://github.com/internap/openstack-firstapp-stepped/blob/2613cbf9a5d7ccff1b58cb773e8f63629aaec37c/shade/firstapp-getting-started_2.py#L7-L7
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/iot/resource/thing.py#L138-L138
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L1396-L1396
https://github.com/MyPublicProjects/Flask-Athena-kubernetes/blob/14d5be422bdb3d1156595a2eed20a0f4591a85e2/v1/repo/AthenaDataBase.py#L135-L135
https://github.com/harnesscloud/nova-docker/blob/ede1002e587402bf6e7920b152a9bd6e6dd56776/novadocker/virt/docker/driver.py#L93-L93
https://github.com/SkIoT-Cloud/config/blob/dd3bbcbb5118323294923ea484c16df5931d5e7a/roles/master/files/ec2.py#L677-L677
https://github.com/jammycakes/lambda-tools/blob/8cc3342a3471418502960b1edad67f57a66bca8f/lambda_tools/deploy.py#L131-L131
https://github.com/lucioveloso/lambda-toolkit/blob/6869a82f9f0bcc3d91e16b7965cf0f60b8521830/lambda_toolkit/modules/project.py#L36-L36
https://github.com/michaelborchert/rdk/blob/4b9fe809a598dbb56be07738332bac99a87cde77/rdk/rdk.py#L638-L638
https://github.com/stelligent/lockdown/blob/4403f6283d1a9b44218cdfb786f33d95089aa5be/helpers.py#L42-L42
https://github.com/graingert/dockhand/blob/1dd8298ba1a738bea8f96c77e64764e5460c4f85/shipwright/source_control.py#L72-L72
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/copy_ami.py#L44-L44
https://github.com/internap/openstack-firstapp-stepped/blob/2613cbf9a5d7ccff1b58cb773e8f63629aaec37c/shade/firstapp-getting-started_11and12.py#L11-L11
https://github.com/BusinessOptics/gryphon/blob/df007b94dc35401fed821c7808034a930f259550/gryphon/aws_classes.py#L77-L77
https://github.com/nhsconnect/integration-adaptor-mhs/blob/970ce96994ed0f39128fb3b12b308d45f34c30de/integration-tests/integration_tests/integration_tests/db/dynamo_wrapper.py#L30-L30
https://github.com/reisjr/aws-iot-playground/blob/a8556ec3d3d25631982b0537218c26ce07646286/scripts/clean-up.py#L109-L109
https://github.com/keithvassallomt/parsec-aws-automation/blob/fa2a65ebc51ac278272fcfe0a9654fbff55bcd2c/SnapAndDelete.py#L58-L58
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/cloudwatch/cloudwatch_job_log.py#L43-L43
https://github.com/kyhau/nimda/blob/5b139b1976f046b66db71b0579af929c3144ebf8/nimda/dynamodb/dynamodb_helper.py#L52-L52
https://github.com/MerlinTechnology/lmdo/blob/f4ed6304e656eea0ee10ff75efd17e9a920edbf8/lmdo/cmds/iam/iam.py#L134-L134
https://github.com/iburadempa/pg_jts/blob/bbb444525c6c3760bfd5407e884782824594d0e0/pg_jts/pg_jts.py#L212-L212
https://github.com/jhuapl-boss/heaviside/blob/91b862aa0185dbfda2ff2ff0bc3bfa124ac6b73d/heaviside/__init__.py#L277-L277
https://github.com/t04glovern/selfie2anime/blob/3b832215393b09cf653c1e71f1b49e350566970a/components/image-handler/deleter.py#L24-L24
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/eip.py#L17-L17
https://github.com/hvac/hvac-cli/blob/8b3bd6f24cba192f8c92d1e6af82b5e8e0d38495/hvac_cli/kv.py#L87-L87
https://github.com/15-411/Tango/blob/b4659b456282575011979408cb860efd28de15ea/vmms/ec2SSH.py#L135-L135
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L100-L100
https://github.com/david-wirelab/python-dynamodb/blob/0a97b15146bb810dfbc0e3b9739219ded7139b69/dynamodb.py#L31-L31
https://github.com/lastlegion/yunpipe/blob/e90d945be0b5cf4e5a0b225377ace6f9c1153696/yunpipe/pipeline/set_pipe.py#L91-L91
https://github.com/gbozee/now-python-asgi/blob/3fcf07e7dbc5f3d1d02e0c9d0ad08633e93cbad1/now_python_asgi/mangum/connections.py#L52-L52
https://github.com/witoff/DynamoDict/blob/edf1a074efe77122b06f27259aa1988a487ab187/ddbd/ddbd.py#L13-L13
https://github.com/ThreatResponse/aws_ir-api/blob/e4917417ca1195fec31fa8be92c699200e49c466/api/chalicelib/uploader.py#L29-L29
https://github.com/ForwardLine/backup-nanny/blob/67c687f43d732c60ab2e569e50bc40cc5e696b25/backup_nanny/util/backup_helper.py#L45-L45
https://github.com/t-prinz/aws/blob/d4d43f227f94aff52973efde9a773979243c1ed4/inventory-dynamic/ec2.py#L686-L686
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/acm.py#L24-L24
https://github.com/govindarajanv/ecs-nifi/blob/c49593e9421a50ca237dfeecd271dfa81e742df7/ansible/hosts/ec2.py#L717-L717
https://github.com/BiznetGIO/neo-obs/blob/7290fa3bb2a6a808a4c32e26cd26b714e699e3a2/obs/libs/bucket.py#L169-L169
https://github.com/stevievb/sagemaker-labeljob-scoreboard/blob/038456cd2d83ba4bf365ecb305bf443cdc1aa404/job_progress_barchart.py#L63-L63
https://github.com/cheesecomer/deploy2ecs-cli/blob/5afc01eda64eec5a7b71d5ce4316e412c644af20/deploy2ecscli/aws/client/ecs/resources.py#L85-L85
https://github.com/cxmcc/ecsctl/blob/559e148ffbc27562f2016a57354ab449dd23996c/ecsctl/wrapboto.py#L30-L30
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1410-L1410
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/security_services.py#L39-L39
https://github.com/PacktPublishing/Ansible-2-Cloud-Automation-Cookbook/blob/2007b18e29e80f61a5cf0c476ebeaeec0a64c407/Chapter03/ec2.py#L687-L687
https://github.com/uriyyo/instapi/blob/e0086ab9a64fc42ee7e186b5e4eb41a6b2852965/instapi/models/user.py#L60-L60
https://github.com/Datenworks/ggenerator/blob/beb8023c6d7bf8694ce66ae0612ad3a330441c50/src/generators/basehandler.py#L19-L19
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L313-L313
https://github.com/RichardBronosky/aws-ecs-service-discovery/blob/09bab0c2e0179988bdcf5adae67b1849e9016db8/services.py#L54-L54
https://github.com/jonjozwiak/ansible-optools/blob/67625c6e1aba85b6ce77f8ebf396f79a6883ac19/roles/sensu-client/files/sensu/plugins/rpc-maas/neutron_api_local_check.py#L47-L47
https://github.com/nplutt/overprivileged/blob/698520c8b6d228f8659cf4be5db663009ec89a34/overprivileged/cloudwatch.py#L67-L67
https://github.com/muckamuck/lambda-tool/blob/452ca32cad6a59ff9111ffd5190049dfe5aeda20/lambdatool/lambda_creator.py#L203-L203
https://github.com/JimBarrows/SoftwareDevInfrastructure/blob/3d03b393193819c5f708b0fb79df8dd3aac36ab0/inventory/ec2.py#L664-L664
https://github.com/moto38/for_IoT-Dojo/blob/8af4daebf70a7db51fc62e18ea5b4a46066383a5/device_select_IOTDATA.py#L32-L32
https://github.com/voronind/dropbox/blob/43a367116d914e3bda632884fe8fd724a92b5395/dropbox/datastore.py#L407-L407
https://github.com/Voulnet/barq/blob/6f1a68c57a4b6a88c587f7baea8f8b2f076a52ac/barq.py#L1284-L1284
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/vpc.py#L17-L17
https://github.com/jhuapl-boss/heaviside/blob/91b862aa0185dbfda2ff2ff0bc3bfa124ac6b73d/heaviside/activities.py#L574-L574
https://github.com/jharrington22/aws-pricing/blob/0aa9c8aa3d168e76bee99184e76f32befc68e8bb/aws_audit/aws_auditing_list.py#L193-L193
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L198-L198
https://github.com/PureStorage-OpenConnect/purestorage-flocker-driver/blob/0403b7db5de9683b43bdaa9af707dfff1d70b221/purestorage_flasharray_flocker_driver/purestorage_blockdevice.py#L268-L268
https://github.com/anjishnu/ask-alexa-pykit/blob/a47c278ca7a60532bbe1a9b789f6c37e609fea8b/ask/write_sample.py#L64-L64
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/compute.py#L155-L155
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/policy/resource/general.py#L56-L56
https://github.com/jakubigla/terraform-ansible-aws-gitlab/blob/3bf0ed5e4e10808fad6c6cc5d0ea5328c30ce8f2/ansible/inventory/ci/ec2.py#L625-L625
https://github.com/antimatter15/eigensheep/blob/1d98117234d2055bdfd5425dea65e1adbee43486/eigensheep/core.py#L502-L502
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/backfilling/enable_dynamic_merge.py#L66-L66
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/ec2_helper.py#L495-L495
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L329-L329
https://github.com/antimatter15/eigensheep/blob/1d98117234d2055bdfd5425dea65e1adbee43486/eigensheep/core.py#L158-L158
https://github.com/enriclluelles/troposphere_sugar/blob/da56f4276568e1ab62dd1fd08ad3fe23b3a76dea/troposphere_sugar/runner.py#L19-L19
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L164-L164
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L285-L285
https://github.com/heph/limn/blob/2fddc4e376289806e96f9504557bc4bde94dfabb/limn.py#L206-L206
https://github.com/BiznetGIO/neo-cli/blob/be5cc566df4c2091218f8520546be07285cb2013/neo/libs/network.py#L16-L16
https://github.com/CodeRecipe-dev/nested-comments-serverless/blob/13c7c4c19b9b86e4066f2f17e1e92583d265722e/dynamo_db_controller.py#L14-L14
https://github.com/rackerlabs/lambda-uploader/blob/a5036e60d45d1a4fdc07df071f5b6e3b113388d4/lambda_uploader/uploader.py#L166-L166
https://github.com/newrelic/newrelic-lambda-cli/blob/be18eef0169e5cdf51c4da827f39751c9bd97345/newrelic_lambda_cli/subscriptions.py#L25-L25
https://github.com/yamitzky/redash-cloudwatch-insights-api/blob/05b12c3f10bf9f31d33537266c32012af9744544/main.py#L42-L42
https://github.com/martcturvey/aws_stop_start/blob/b30e15c7ab420d18b85ab86e4d84f1ff19b11c7a/asg_start.py#L75-L75
https://github.com/DlearyMW/mdbw2018-serverless-workshop/blob/271893df8045e1e43678d5b1064d7e66b28a213e/scores-api/scores-api.py#L28-L28
https://github.com/slank/kmstool/blob/b1d886ad6f4b4d0932d56a6d28a30860b84c18d2/kmstool/kms.py#L76-L76
https://github.com/shiroyuki/sandpiper/blob/b2f429d5d32b619c2b34afc21b5a7784d88ed132/sandpiper/adapter/dynamodb.py#L52-L52
https://github.com/AdventielFr/ecs-crd-cli/blob/7b296c64086a204d3540da272e3d8dd74721c6c4/ecs_crd/prepareDeploymentLoadBalancerParametersStep.py#L127-L127
https://github.com/molecul/fuel-nailgun_client_deployment/blob/49b92e0b5829dc34b723b0fff83aef85e457ddf1/nailgun.py#L161-L161
https://github.com/newrelic/newrelic-lambda-cli/blob/be18eef0169e5cdf51c4da827f39751c9bd97345/newrelic_lambda_cli/permissions.py#L49-L49
https://github.com/spotty-cloud/spotty/blob/f45c7bbe1d7e32727b1295bf988f9968fb082652/spotty/providers/aws/commands/clean_logs.py#L28-L28
https://github.com/xbwei/Data-Mining-on-Social-Media/blob/2e149eb2aef8df03aa6dc061cece68a33d912c6d/Facebook/GetFacebookFeedByUser.py#L38-L38
https://github.com/pmp47/Cloud/blob/2fd63df4f92d90508653ea76a37d55c2bd8a7ecc/cloud/aws_service.py#L937-L937
https://github.com/jfreeman812/SecurityTesting/blob/d407eb94553bda94a6ff139c9f00b5f8ff919f54/syntribos/extensions/neutron/client.py#L34-L34
https://github.com/mrigeshpriyadarshi/aws_opencms/blob/ae8a104361faf1e29362b345af2dfa40b28269b5/ansible/ec2.py#L641-L641
https://github.com/metaspace2020/sm-engine-ansible/blob/a349b0882b80861996c2387fc82d63b0d8b62371/aws/aws_instance_manager.py#L90-L90
https://github.com/CoderChen01/aocpo/blob/279bfae910a30be762e1954df1a53a6217a6e300/middleman_script/middleman/midlleman_main.py#L29-L29
https://github.com/Skyscanner/LambdaGuard/blob/ed323c9bc00b1941e0743f2d450a6ac85124fdb4/lambdaguard/core/Lambda.py#L111-L111
https://github.com/Scout24/dynamodb-restore/blob/d56fe440a71083f518e2b82d5bbf7b7474e1680d/src/main/python/dynamodb_restore/__init__.py#L172-L172
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/efs.py#L17-L17
https://github.com/errietta/mandate/blob/9452fbb91076e4997b51d055f5ab697993101d0f/mandate/client.py#L381-L381
https://github.com/xethorn/garcon/blob/586eebec865637265fe107859765154b343c5082/garcon/decider.py#L55-L55
https://github.com/devigned/ansible-service-fabric-aws/blob/2cb4236c7b58ea4da0be512c5c2be007ea3ddac2/ec2.py#L665-L665
https://github.com/pipetree/pipetree/blob/e7f1cc3247ac4290fed823a2a3a3166d736fe656/tests/integration/aws_base.py#L110-L110
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/lambda_function.py#L29-L29
https://github.com/WarnerMedia/aws-fast-fixes/blob/0ff2ad070a044c3410fe5f3e334acb2d872ec1fb/vpc-flow-logs/enable-vpc-flowlogs.py#L42-L42
https://github.com/cyberark/SkyWrapper/blob/26d4d74c9aa389b4a9d6681949bd48770f745953/handlers/RolePermissionsHandler.py#L35-L35
https://github.com/abdulonecloud/l3-asr-migration/blob/571e3224f5d94113ecf9d6968325bb6889d61f42/l3_asr_migration.py#L74-L74
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/security/resource/commands/DYNAMODB.py#L18-L18
https://github.com/jason-callaway/ansible-workshop/blob/ff1fff7008cdcf1eb734d1181da7b60e8ed4d9ac/library/ec2_vpc_peer.py#L219-L219
https://github.com/grassym/p366/blob/781b8b2f96bd04ca70d75c0d2816815eac5c73da/facebook_login.py#L31-L31
https://github.com/PacktPublishing/Mastering-AWS-CloudFormation/blob/6d8f454efe4a47657875ad8f21aab12882d71070/Chapter10/party-planner/reporting/app.py#L12-L12
https://github.com/apiacademy/microservices-deployment/blob/8ddbaa5ebfb14d6ef6aa2a088b5603f058646e02/inventory/ec2.py#L506-L506
https://github.com/PacktPublishing/Effective-DevOps-with-AWS/blob/64cb30d3960d4ca5691dc68b59e0fb2b898d52ae/Chapter04/ansible/ec2.py#L738-L738
https://github.com/veracode/terraform-deployer/blob/fb26d5333e4ba2b74c7822914899d623749f5899/deployer/aws.py#L192-L192
https://github.com/metaspace2020/sm-engine-ansible/blob/a349b0882b80861996c2387fc82d63b0d8b62371/aws/aws_instance_manager.py#L32-L32
https://github.com/siran/cloud-reset/blob/0589f04185998e4094c319a2b5a01925401ab7f2/lib/modules/aws_kms.py#L17-L17
https://github.com/zalando-zmon/zmon-aws-agent/blob/1712ab8f325f47a28e1bdddb93816087fbbe9740/zmon_aws_agent/aws.py#L321-L321
https://github.com/nplutt/overprivileged/blob/698520c8b6d228f8659cf4be5db663009ec89a34/overprivileged/iam/role.py#L17-L17
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/service_discovery.py#L59-L59
https://github.com/kazhala/fzf.aws/blob/a0d225bac6485d284b1b1610cdecd23e7c897fd9/fzfaws/cloudformation/changeset_stack.py#L87-L87
https://github.com/daniel-rhoades/hippo-provisioning-template/blob/ad6c3fdbc747b3d13022a861438e2822a5cf9953/library/ecs_taskdefinition.py#L129-L129
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L240-L240
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L34-L34
https://github.com/VaneCloud/openstack-ansible/blob/aa2a04170442b437692cdf66f76fd2aceefa5797/playbooks/roles/os_neutron/files/neutron-ha-tool.py#L581-L581
https://github.com/fernandoruaro/kubernetes/blob/a5e9deeebbf6d6dce80b361db469ec831867da46/ansible/hosts/ec2.py#L635-L635
https://github.com/nitzanm/boundary-plugin-aws-redshift-python/blob/84279a08ee1b4b6e3bfb482eb444d0ddbf834f4d/redshift_plugin.py#L18-L18
https://github.com/laco/python-scotty/blob/b8d1925db881adaf06ce3c532ab3a61835dce6a8/scotty/ecs.py#L132-L132
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L104-L104
https://github.com/miguel-tronix/netapp-rest-api-demo/blob/2f0a7b2458a45c3717a1691c5ad9b47c141d0ee7/dynamodb_wrapper.py#L432-L432
https://github.com/metaspace2020/sm-engine-ansible/blob/a349b0882b80861996c2387fc82d63b0d8b62371/aws/scripts/ebs-backup-cleanup-lambda.py#L37-L37
https://github.com/Voulnet/barq/blob/6f1a68c57a4b6a88c587f7baea8f8b2f076a52ac/barq.py#L1303-L1303
https://github.com/zackmeso/ansible-kerberized-hw-cluster/blob/fad0b5198b55a398a3c91207a97653dcf0ec8f2c/inventory/aws/ec2.py#L790-L790
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L25-L25
https://github.com/BillArnold/barnoldjg/blob/9cb81102fa89efaebfae0d6dedfa4fda69df0e4e/jumpgate/compute/drivers/sl/usage.py#L28-L28
https://github.com/jdeskins/aws-python/blob/572efeb9d8b04fc3b498c5b307c6bd37ca853645/scripts/elb.py#L35-L35
https://github.com/carthewd/iamdiff/blob/6bb57d94779ae86514c3800704ea45126734ef13/iamdiff/accessalizer.py#L35-L35
https://github.com/homoluctus/pyinsights/blob/51f23665d1e60c5994227285bca1d071412d9a59/pyinsights/query.py#L104-L104
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1580-L1580
https://github.com/underscorenygren/python-tools/blob/4ab33371d64cba04d6e4a0379bfb79e8ee6c4d0b/aws/tagger.py#L37-L37
https://github.com/alphagov/transfer-coronavirus-data-service/blob/3d08fe974390677f5abb6f7fa0b929336f0d36f0/user.py#L413-L413
https://github.com/structurely/ecs-autoscale/blob/696debcc96b0ea51beef0a98efe6e2a438afbfd5/lambda/lambda_function.py#L52-L52
https://github.com/ktruckenmiller/ecs-cluster-deployer/blob/3c2e10e9ee55ff4592404e24e74a623bb0993688/ecs_cluster_deployer/lambdas/metrics/cluster_metrics.py#L316-L316
https://github.com/JohnStrunk/oso-gluster-ansible/blob/9e1cf9e4f5e57f2cf1876e288ac5fc252b436f11/ec2.py#L694-L694
https://github.com/adubkov/ecsdeploy/blob/cd7224c50051ad0bf5c84798f950baeba5b477af/ecsdeploy/cluster.py#L15-L15
https://github.com/slank/kmstool/blob/b1d886ad6f4b4d0932d56a6d28a30860b84c18d2/kmstool/kms.py#L76-L76
https://github.com/stelligent/lockdown/blob/4403f6283d1a9b44218cdfb786f33d95089aa5be/helpers.py#L36-L36
https://github.com/kjoconnor/aws/blob/1dc467d198fa2b3d0f44839bf1201988c859bf26/find_sla_issues.py#L68-L68
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/data_services.py#L91-L91
https://github.com/yanyao/openstack-deployment/blob/3014b9ffe4074377f7f8bb268dd32a4d2f95fb25/playbooks/roles/os_neutron/files/neutron-ha-tool.py#L581-L581
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L1354-L1354
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L79-L79
https://github.com/Arias800/CloudflareScraper/blob/d2ef1bfe1ba63b0c941020cc9557371b06281c9f/CloudflareScraper/__init__.py#L289-L289
https://github.com/lyrasis/islandora8-terraform-aws/blob/3193273b51879ff788bf1770e98ca0c170b093a7/bin/ec2.py#L832-L832
https://github.com/frappe/frappe_docker/blob/358e1ca7c97ffa90aca5f59fa58631ae591e940b/build/common/commands/push_backup.py#L69-L69
https://github.com/PureStorage-OpenConnect/python-scripts/blob/04487d35b054af76edd6461f6b283fe4273e6611/rest_interface.py#L106-L106
https://github.com/boroivanov/ecs-tools/blob/03bbefc6055ccc6f377a8c1e0f2e3d24e55efe72/ecstools/commands/task-definition/ls.py#L45-L45
https://github.com/daniel-rhoades/greeter-service-example/blob/18e935c36f06d2d58d2fd89a31e6c84b4b5ff4d1/deploy/library/ecs_taskdefinition.py#L129-L129
https://github.com/nasa/cumulus-process-py/blob/f85d1f72d20fbba6dd8f5309bf01ea8361a74ba0/cumulus_process/s3.py#L115-L115
https://github.com/gmannos/tempest-stress/blob/76c2b39c2bd12751ab97f3765c014ba839b96582/tempest_stress/cleanup.py#L27-L27
https://github.com/GeoscienceAustralia/toucan/blob/7d180cbe445b6e04f28188aa0bde5b30d1cea144/monitoring/elk/elk.py#L361-L361
https://github.com/FairwindsOps/pentagon/blob/35fc59f910aabc66868c8012a416ff132ddf3911/pentagon/component/core/files/plugins/inventory/ec2.py#L498-L498
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/command.py#L150-L150
https://github.com/govindarajanv/ecs-nifi/blob/c49593e9421a50ca237dfeecd271dfa81e742df7/ansible/hosts/ec2.py#L751-L751
https://github.com/InfoSec812/govcloud/blob/643a2085a76b35606533ea6c254930d593a78d7d/inventory/ec2.py#L807-L807
https://github.com/nibalizer/ibmcloud-ansible/blob/1785ea109f65c1e676c0813d98e3db45893f820f/plugins/inventory/vpcinventory.py#L47-L47
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/clean.py#L25-L25
https://github.com/dkleczko/aws-start-stop-lambda/blob/4d5749944e4267d49ac43f2bb3f63a0155b26737/src/rds/rds_service.py#L35-L35
https://github.com/wichon/mr-aws-cleaner/blob/dd6f9b853bbce32561fac637e52c17fcf6a7de19/functions/MrECSCleaner/handler.py#L40-L40
https://github.com/SofyaTavrovskaya/xrally-kubernetes/blob/302e8850affc4310ce99795d8ec65443fc582055/xrally_kubernetes/tasks/scenarios/namespaces.py#L26-L26
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/security/resource/commands/IAM.py#L21-L21
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L417-L417
https://github.com/waab76/PIFBot/blob/2b985815392b2081d87fc3baf30a22ad68590d04/utils/dynamo_helper.py#L48-L48
https://github.com/lucjross/python-lambda-dynamodb-example/blob/b73a0551e60dbe118486a830ad9ed616bd0a58f8/query_credentials.py#L22-L22
https://github.com/Intsights/taco/blob/f9a912d146d74a6539d31c33ec289eff3fbfca8f/taco/aws_wrappers/dynamodb_wrapper/dynamodb_wrapper.py#L69-L69
https://github.com/neurodata/ndingest/blob/ef9f28ca027fa5a34176b5abcd05a2b329d4fe41/nddynamo/tileindexdb.py#L167-L167
https://github.com/EthanNguyen132/aws-resource-tagging-reminder/blob/30ba798b5c8a9298476a3577d03627808c6737ed/reminder-untagged-resources/lambda_function.py#L157-L157
https://github.com/dendory/scripts/blob/4bf68cc36d6f997df5b90c7b3c313ba37a25550d/aws.py#L313-L313
https://github.com/wichon/mr-aws-cleaner/blob/dd6f9b853bbce32561fac637e52c17fcf6a7de19/functions/MrECRCleaner/handler.py#L26-L26
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L155-L155
https://github.com/CodeRecipe-dev/ServerlessChatroomAWS-GCP/blob/134a33e0748e139300af0fe2f8beb2d8d6f85ead/services/chatroom/lib/messages_db.py#L19-L19
https://github.com/salarora/swf-sns-python-example/blob/47e7bb7726eda521566eec7afae8efe62697049e/swf_sns_workflow.py#L62-L62
https://github.com/boroivanov/ecs-tools/blob/03bbefc6055ccc6f377a8c1e0f2e3d24e55efe72/ecstools/commands/task-definition/ls.py#L35-L35
https://github.com/cybertronai/ncluster/blob/9c2a7fb9677dba9afe48c94f35bde7c41e4cc75f/ncluster/aws_util.py#L88-L88
https://github.com/rednes/ansible-aws-sample/blob/897ad6dcf69054d6b91813a0d113ac4ae0094c81/aws01/hosts/ec2.py#L795-L795
https://github.com/NovatecConsulting/grafana-ldap-sync-script/blob/12046830056dcbd38e4ae29a49e441853f85b1ce/script/grafana.py#L223-L223
https://github.com/DefectDojo/defectdojo_api/blob/7634ddfe25ddccc13eefe9066b2537b15ce80d6d/tests/defectdojo_api_unit_test_apiv2.py#L35-L35
https://github.com/sendgrid/krampus/blob/ac7bb892f122439b8c840f5ec86608f3493d35e7/kinder/iam.py#L78-L78
https://github.com/eijikominami/aws-cloudformation-templates/blob/ed2eecd45513982b4ad200a51adbd71ab31bfc86/security-config-rules/sam-app/checkRequiredTags/lambda_function.py#L61-L61
https://github.com/epsagon/list-lambdas/blob/62964e12a15804a530eea3617ea613309c26a524/list_lambdas.py#L96-L96
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/cwl_helper.py#L86-L86
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L147-L147
https://github.com/yanyao/openstack-deployment/blob/3014b9ffe4074377f7f8bb268dd32a4d2f95fb25/playbooks/roles/os_neutron/files/neutron-ha-tool.py#L463-L463
https://github.com/datitran/emr-bootstrap-pyspark/blob/4794620f7046520af11a018e3e361409a07e9585/emr_loader.py#L186-L186
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L39-L39
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L78-L78
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/database.py#L128-L128
https://github.com/boroivanov/ecs-tools/blob/03bbefc6055ccc6f377a8c1e0f2e3d24e55efe72/ecstools/commands/cluster/ls.py#L10-L10
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/get-drift-status.py#L54-L54
https://github.com/druids/developers-chamber/blob/f5f11c5fc47d85211529e077757de79be4a9cddc/developers_chamber/ecs_utils.py#L517-L517
https://github.com/Kotaimen/awscfncli/blob/9cc72bc705aef18fcac38e6722106e312bd62eaa/awscfncli2/runner/commands/drift_diff_command.py#L32-L32
https://github.com/liafizan/ECS-kong/blob/554e8f438ab003e30e1747b711fb5b80bb9a5e3d/ansible/hosts/ec2.py#L676-L676
https://github.com/pipetree/pipetree/blob/e7f1cc3247ac4290fed823a2a3a3166d736fe656/pipetree/aws.py#L55-L55
https://github.com/jglamine/calvinwebprint/blob/fa294f96c40a16bea64c5123b5b4069b1d407442/src/printapp/cloudprint.py#L128-L128
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/security.py#L101-L101
https://github.com/crowdbreaks/crowdbreaks-streamer/blob/625abf3a3e8d7414f397f1296120dd3e0979d581/web/app/ml/sagemaker.py#L72-L72
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/management.py#L34-L34
https://github.com/easttimor/aws-scripts/blob/54a751c8734371af81640b980954735c8c322cd5/lambda/security_group_assassin.py#L112-L112
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L181-L181
https://github.com/crslade/HomeAPI/blob/53425691d955f47926fcb741e34068353a941031/parameter_watcher.py#L14-L14
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/elb.py#L59-L59
https://github.com/joehack3r/aws/blob/2175566c858765aa240fdbe2ab230a6f2e8ad7d5/lambdas/stale-security-groups/index.py#L83-L83
https://github.com/daxbert/rds_slow_query_log_examiner/blob/e9cdee13b8127e4427aaec0420cad60eae117ebb/rootfs/apps/rds_slow_query_log_examiner/www/app.py#L349-L349
https://github.com/jharrington22/aws-pricing/blob/0aa9c8aa3d168e76bee99184e76f32befc68e8bb/aws_audit/aws_auditing_list.py#L193-L193
https://github.com/lemondemon/rdsdbsnap/blob/563b963239d0a8da3a8ad6d1cda6972718e79df7/rdsdbsnap.py#L89-L89
https://github.com/modernix/ecs-mon/blob/f514bbeb5fbca6b3aba00b4d9fbf6a6d26c94f51/ecs_mon/ecs_mon.py#L21-L21
https://github.com/OddBloke/jenkins-job-linter/blob/15ec1bc2dce0dc3cdeea2e727dea5e9387f94604/jenkins_job_linter/__init__.py#L73-L73
https://github.com/Menahem1/EBS-RDS-Snapshots/blob/fb36dc40f0d5fba12355bf3ddafe987ef834a494/code_rds/rds-snapshot-scheduler.py#L89-L89
https://github.com/InfoSec812/govcloud/blob/643a2085a76b35606533ea6c254930d593a78d7d/inventory/ec2.py#L769-L769
https://github.com/mooreds/amazonmachinelearning-anintroduction/blob/e653180f64b0e8a9b63c4507fb4e9aab059058a2/managing/predictfromtags.py#L12-L12
https://github.com/nymag/airmail/blob/6dabbb417a6a54fec956c132dd89b2e7117bd9de/airmail/services/ecs_service.py#L43-L43
https://github.com/apiacademy/microservices-deployment/blob/8ddbaa5ebfb14d6ef6aa2a088b5603f058646e02/inventory/ec2.py#L540-L540
https://github.com/Datanexus/jenkins/blob/ca3225768dc658a0e999fbb727fcbd239c66bb40/roles/build-app-host-groups/utils/openstack.py#L143-L143
https://github.com/Yipit/awslimits/blob/3ad0ac03e4db518da5e10fa573fd3a1851400552/scripts/setup_iam_role.py#L143-L143
https://github.com/jharrington22/aws-pricing/blob/0aa9c8aa3d168e76bee99184e76f32befc68e8bb/aws_audit/aws_auditing_list.py#L135-L135
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L278-L278
https://github.com/fulcrumgenomics/pyfgaws/blob/3ec6921f1f6674fdaee2b3af01e93b5e143b7b6d/pyfgaws/logs/api.py#L49-L49
https://github.com/prodo-dev/plz/blob/46d179fca5730b7ed2f236d53d78c42358aed72b/services/controller/src/plz/controller/instances/aws/ec2_instance.py#L359-L359
https://github.com/santoshghimire/boto3-examples/blob/1142ed83bf548608ba39a6db17a9f4ada64b9218/state_function.py#L37-L37
https://github.com/bonclay7/aws-amicleaner/blob/70627e55327fbfa1b2f19664ef45df0df67a154b/amicleaner/fetch.py#L43-L43
https://github.com/DiscreetAI/dashboard-api/blob/918e7e00689852190d4795ef00ed47a91cb377cc/dashboard-api/app.py#L325-L325
https://github.com/Skyscanner/LambdaGuard/blob/ed323c9bc00b1941e0743f2d450a6ac85124fdb4/lambdaguard/core/Role.py#L36-L36
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L266-L266
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/ecs.py#L13-L13
https://github.com/exotel/aws-auto-scaling/blob/5af50c39bf2afb6a73ed3e7c6298b1f4cf561426/ansible/deployment/ec2.py#L665-L665
https://github.com/martezr/vault-insights/blob/dcaf342e5438f43f419e1cd1245bb4f52fcbabfd/insights/policy-insights.py#L67-L67
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L186-L186
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L85-L85
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L1052-L1052
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/security_services.py#L13-L13
https://github.com/dkaushik94/Gitlab-Jenkins/blob/5de614b0a64c49a11761428a72df4f8793e3be29/create_webhooks.py#L27-L27
https://github.com/CodeRecipe-dev/ServerlessChatroomAWS-GCP/blob/134a33e0748e139300af0fe2f8beb2d8d6f85ead/services/chatroom/message_handler.py#L24-L24
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/data_services.py#L91-L91
https://github.com/hateno/aws-serverless-python/blob/0f8f8ce2765e5f05346420d1e7173f4ff9d5879c/sam/awslambda.py#L12-L12
https://github.com/yencarnacion/hackprma-elk/blob/8b96b1ae103c9fc083036a6d0a3da10889c0e0f0/aws-ansible-vpc-ec2/inventory/ec2.py#L579-L579
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/autoscaling.py#L9-L9
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/_ec2/snapshot.py#L17-L17
https://github.com/darrylanderson/ansible-aws/blob/a7d97517139d2d44848bfc333b8f07f02f6a6e16/inventories/aws/ec2.py#L782-L782
https://github.com/bonclay7/aws-amicleaner/blob/70627e55327fbfa1b2f19664ef45df0df67a154b/amicleaner/fetch.py#L47-L47
https://github.com/ThreatResponse/aws_ir_plugins/blob/b5128ef5cbd91fc0b5d55615f1c14cb036ae7c73/aws_ir_plugins/disableaccess_key.py#L43-L43
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/describe_fleet.py#L71-L71
https://github.com/spotty-cloud/spotty/blob/f45c7bbe1d7e32727b1295bf988f9968fb082652/spotty/providers/aws/helpers/spot_prices.py#L9-L9
https://github.com/cevoaustralia/aws-backup-lambda/blob/1d8d177f8ddc523a18052d03208caa2c6514e492/lambda/backuplambda.py#L283-L283
https://github.com/Datanexus/artifactory/blob/0828112aba9e1e447284511dd6693e3ed7ff0fca/roles/build-app-host-groups/utils/openstack.py#L143-L143
https://github.com/rackerlabs/lambda-uploader/blob/a5036e60d45d1a4fdc07df071f5b6e3b113388d4/lambda_uploader/uploader.py#L166-L166
https://github.com/firemanphil/ecs_explorer/blob/302ed2f39126ada87d03f7044e6de15678d46cb9/ecs_explorer/ecs_client.py#L147-L147
https://github.com/pjlacharite/aws-step-function-retry/blob/177338652f9f8ae8f8318e766eaa1976217411db/retryStepFunction.py#L71-L71
https://github.com/hateno/aws-serverless-python/blob/0f8f8ce2765e5f05346420d1e7173f4ff9d5879c/sam/cloud.py#L90-L90
https://github.com/boroivanov/lobo/blob/d3a372b5ca96c3bb5d419402b5936c5d2a080cf5/lobo/main.py#L191-L191
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L251-L251
https://github.com/99stealth/cfn-ami-to-mapping/blob/07376ccfa6d2d63de7762ee219e05145e11eb5c2/cfn_ami_to_mapping/get/get.py#L85-L85
https://github.com/muckamuck/lambda-tool/blob/452ca32cad6a59ff9111ffd5190049dfe5aeda20/lambdatool/lambda_creator.py#L179-L179
https://github.com/jpalomaki/aws-bg-web-stack/blob/c82f7a09f637eed41d962e886141f68eac3b049d/lambda/elbattachment/elbattachment.py#L56-L56
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/ecr.py#L50-L50
https://github.com/MyMusicTaste/InPynamoDB/blob/483ea681e9a3ca73e8263f1d6523aec2c802b80c/inpynamodb/models.py#L714-L714
https://github.com/JordanP/openstack-snippets/blob/f8fab596bebc0af492b86b36e8428fab2d86beba/ospurge/ospurge/resources/glance.py#L23-L23
https://github.com/alexchirayath/aws-ec2-sagemaker-idle-instances-auto-stop/blob/38d46b9d8ab056b607c3af57765bb3e8fbe75ff7/src/gatherSagemakerInfo.py#L30-L30
https://github.com/Fullscreen/iam-certificate-custodian/blob/ea141b950c98d89ee8c2fed22a3ec4e4631bb10c/handler.py#L72-L72
https://github.com/zippycup/aws_vpc_config_and_instance_automation/blob/e3b9241f92c4c7a91dd3eac01aac35fe7e84f70c/library/ec2/ec2.py#L584-L584
https://github.com/dendory/scripts/blob/4bf68cc36d6f997df5b90c7b3c313ba37a25550d/aws.py#L323-L323
https://github.com/InfoSec812/govcloud/blob/643a2085a76b35606533ea6c254930d593a78d7d/inventory/ec2.py#L677-L677
https://github.com/darrylanderson/ansible-aws/blob/a7d97517139d2d44848bfc333b8f07f02f6a6e16/inventories/aws/ec2.py#L686-L686
https://github.com/maneta/SlackOncallBot/blob/0d9c5e84f27346e76492474cd93cf5bbba1beaae/on-call-bot.py#L29-L29
https://github.com/muckamuck/lambda-tool/blob/452ca32cad6a59ff9111ffd5190049dfe5aeda20/lambdatool/lambda_creator.py#L118-L118
https://github.com/jammycakes/lambda-tools/blob/8cc3342a3471418502960b1edad67f57a66bca8f/lambda_tools/configuration.py#L88-L88
https://github.com/BernardTsai/lcm/blob/b288f2a6f930dd08d3c1cd186def7ab82c299482/scripts/scale-out.py#L27-L27
https://github.com/frommelmak/aws-scripts/blob/3d84c2fb1fa2408eb35cc8f948923aa61760b453/aws-scripts/ec2-elb.py#L13-L13
https://github.com/redhat-openstack/python-tripleo-helper/blob/bfa165538335edb1088170c7a92f097167225c81/tripleohelper/ovb_shell.py#L77-L77
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L122-L122
https://github.com/neocorp/dynamodb_crud/blob/9a59b7f066380aa8825ec3e455eb4ae23d5c3846/src/manage_dynamodb.py#L207-L207
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L284-L284
https://github.com/govindarajanv/ecs-nifi/blob/c49593e9421a50ca237dfeecd271dfa81e742df7/ansible/hosts/ec2.py#L676-L676
https://github.com/trippingrobot/arsa-sdk-python/blob/e0628af8376ae52dc375c882721a36ccdc106173/arsa/cli.py#L256-L256
https://github.com/1Strategy/security-fairy/blob/d47f09f9d47e0673dac90138dddf00f22c9ba1c4/revised_policy_approve.py#L117-L117
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L149-L149
https://github.com/scoremedia/jaya/blob/3a17ad8b2f827c1c4246f592a0634a15f36079ef/jaya/lib/aws.py#L167-L167
https://github.com/Friz-zy/ansible-aws-elasticsearch/blob/cde653819ee90cde1db1aced28843c79ae928407/inventory/ec2.py#L518-L518
https://github.com/mapbox/watchbot-progress-py/blob/b9658db6d2bb5588e05b6d4e2d48baf88809e68d/watchbot_progress/cli.py#L68-L68
https://github.com/CELAR/SlipStreamConnector-Okeanos/blob/3e715dd2c3808b5d6ba594da50087e8a27fc9c0a/python/tar/slipstream_okeanos/__init__.py#L436-L436
https://github.com/t04glovern/fluffy-finder-chatbot/blob/6df01075f4759c43bbb7250fee7a1b336405b33a/lex/utils/lexutils.py#L343-L343
https://github.com/jajcayn/pygpso/blob/924fc2b4e3cd97b407800a374cf2cbf319c44c37/gpso/saving_helper.py#L170-L170
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/compute.py#L270-L270
https://github.com/OpenWhere/ecs-deploy/blob/b15febd8c752d1cdb7a436a27825406223df6f6c/ecsdeploy/ecsUpdate.py#L152-L152
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/deploy.py#L24-L24
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/deploy.py#L221-L221
https://github.com/gmannos/ec2api-tempest-plugin/blob/982e78ff1609069582ed4b626c72cb4d0f8cae33/ec2api_tempest_plugin/base.py#L778-L778
https://github.com/nhlfr/kolla-mesos/blob/a0ffda04aedf02fb2ed10218b87b4ed4eb5aa5f7/kolla_mesos/cli/chronos.py#L41-L41
https://github.com/michaelborchert/rdk/blob/4b9fe809a598dbb56be07738332bac99a87cde77/rdk/rdk.py#L127-L127
https://github.com/lean-delivery/aws-scheduler/blob/75552977a9b7aab13272d71bc1d0bd9154e5197b/aws_scheduler/app.py#L188-L188
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/backfilling/enable_dynamic_merge.py#L106-L106
https://github.com/marcodestefano/belfort/blob/6fca914fe99b7bc311184ca501251daf6bbbaa18/belfort.py#L183-L183
https://github.com/michaelyoungstrom/spigot/blob/aa4fad9be23d1f204ec26e418742cdb414591609/utils/toggle_spigot.py#L55-L55
https://github.com/Stuxend/dagobah/blob/a49e89867252ea712953d7883a80f6f46a5a2a17/python/modules/collector.py#L141-L141
https://github.com/jaydeepthik/DLearn/blob/f42d077d225f5bc3c4293da40042d89cb96b7f3d/Rec.py#L32-L32
https://github.com/1Strategy/security-fairy/blob/d47f09f9d47e0673dac90138dddf00f22c9ba1c4/revised_policy_generator.py#L93-L93
https://github.com/bonclay7/aws-amicleaner/blob/70627e55327fbfa1b2f19664ef45df0df67a154b/amicleaner/fetch.py#L29-L29
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L293-L293
https://github.com/Yelp/detect-secrets-server/blob/22fbad9b3cecbbd9321385fbd27f5ca1399c7feb/detect_secrets_server/storage/s3.py#L86-L86
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L163-L163
https://github.com/aivaturi/aws-terraform-ansible/blob/06bf12148adb36c3798a52571cf3d2fc8d5d7c15/ansible/ec2_ap.py#L555-L555
https://github.com/zackmeso/ansible-kerberized-hw-cluster/blob/fad0b5198b55a398a3c91207a97653dcf0ec8f2c/inventory/aws/ec2.py#L828-L828
https://github.com/jhludwig/aws-swf-boto3/blob/8f52a056a2728297382e896cd42b1ce6180261a9/testdecider.py#L20-L20
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L344-L344
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L373-L373
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/codedeploy_helper.py#L38-L38
https://github.com/lyst/shovel/blob/7bccd5a3ff83594718b2ad43687a1c12f7a2b60c/src/shovel/s3.py#L38-L38
https://github.com/lilinghai/tidb-ansible/blob/75c81efd31f45c286e0ecf9aba4e8ebcb413f4dc/cloud/aws-ansible/ec2.py#L625-L625
https://github.com/Stuxend/dagobah/blob/a49e89867252ea712953d7883a80f6f46a5a2a17/python/modules/collector.py#L27-L27
https://github.com/globocom/globomap-driver-acs/blob/f2b438314a84340d96c6a19002a1cc5e9da6f010/globomap_driver_acs/load.py#L61-L61
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L332-L332
https://github.com/base2Services/shelvery-aws-backups/blob/0c17194ce8addb24e6a2daffab271c9f390423d6/shelvery/rds_backup.py#L121-L121
https://github.com/Filipe-Souza/aws-rds-snapshot/blob/c7a005933f8a43dd0dcb2b8b34fa19cfa8415efe/main.py#L67-L67
https://github.com/kiranbangaru/ansible-lab/blob/388c64ce7ec928238ee0e7f090a26514946c4af4/BookExamples/ScalingToMultipleHosts/ec2.py#L623-L623
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L241-L241
https://github.com/device42/warranty_check/blob/87004b1082d71f7aa136158ceae56fca3690703a/starter.py#L88-L88
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L201-L201
https://github.com/Friz-zy/ansible-aws-elasticsearch/blob/cde653819ee90cde1db1aced28843c79ae928407/inventory/ec2.py#L552-L552
https://github.com/mrigeshpriyadarshi/aws_opencms/blob/ae8a104361faf1e29362b345af2dfa40b28269b5/ansible/ec2.py#L729-L729
https://github.com/darrylanderson/ansible-aws/blob/a7d97517139d2d44848bfc333b8f07f02f6a6e16/inventories/aws/ec2.py#L820-L820
https://github.com/xrally/xrally-kubernetes/blob/e4c605fa0ae0cae63ce5ac19ce8516f0bdd5e868/xrally_kubernetes/tasks/scenarios/namespaces.py#L26-L26
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/asg.py#L16-L16
https://github.com/itssimon/pachypy/blob/ec46d7be52f7c771e6cfce97eb72e24a045c4c72/pachypy/client.py#L239-L239
https://github.com/slimm609/aws-tag-snitch/blob/554d68a49ac03900e2c7549504a143e16eb4c97d/signature_tags/verify_signature.py#L75-L75
https://github.com/1and1/oneandone-cloudserver-module-ansible/blob/973e1992f9d08e04454544c4fee4c6bf7472d4e7/oneandone/oneandone_user.py#L187-L187
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/network.py#L391-L391
https://github.com/grycap/scar/blob/5231a6e76debc85ada4ccc09530081350e44fd28/scar/providers/aws/launchtemplates.py#L66-L66
https://github.com/garystafford/ansible-aws-roles/blob/3add8aafcf212b53261a837cc9f043286a4100b5/inventories/ec2.py#L694-L694
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L100-L100
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/auth.py#L426-L426
https://github.com/D4r7h-V4d3R/DestroyeR/blob/b681a5147de584db815f959b661ad48b9d625d20/shodan-python-master/shodan/cli/data.py#L33-L33
https://github.com/wangyx2005/cloud_pipe/blob/9ac46405e572a819db8dd6f0986529c8155572b4/yunpipe/pipeline/set_pipe.py#L91-L91
https://github.com/mail2nsrajesh/patrole/blob/a662f824fea8fe8347391371ab468b1561637bf3/patrole_tempest_plugin/rbac_policy_parser.py#L95-L95
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L29-L29
https://github.com/gford1000/awssl/blob/7846dfe652588e6acf045d06e50c60b07ee6547e/lambda/validate_state_machine_existence.py#L22-L22
https://github.com/jnoennig/aws-account-bootstrap/blob/0f7eb24df42d4e913cc4b75bf770705e116a3d98/scripts/accountBootstrap.py#L644-L644
https://github.com/alphagov/transfer-coronavirus-data-service/blob/3d08fe974390677f5abb6f7fa0b929336f0d36f0/user.py#L413-L413
https://github.com/liamhubian/auto-copy-rds-snapshot-to-x-region-solution/blob/294747e7e8e313c1f6963308ba3a027324f6d5bf/lambda-function/rds_cluster.py#L159-L159
https://github.com/KrzysztofSakowski/lunch-crawler/blob/6a93d6cfad634fb98f89bc22d68547801865c9ae/lunch/facebook_api.py#L36-L36
https://github.com/PacktPublishing/Ansible-2-Cloud-Automation-Cookbook/blob/2007b18e29e80f61a5cf0c476ebeaeec0a64c407/Chapter03/ec2.py#L783-L783
https://github.com/neiman-marcus/psm/blob/482be112a6809036a924302b6a3e53f667baff00/src/view.py#L65-L65
https://github.com/rikturr/aws-ml-experimenter/blob/b2f9d9ca9cd600a45c1f543de38e0c8405b1bc44/experiments/helpers.py#L234-L234
https://github.com/kalantal/s3-tests/blob/37e58eb3f9516aafd04756a8282fde6cba5400ea/scripts/backup/ceph-s3-tests/s3tests_boto3/functional/__init__.py#L79-L79
https://github.com/JordanP/openstack-snippets/blob/f8fab596bebc0af492b86b36e8428fab2d86beba/ospurge/ospurge/resources/swift.py#L24-L24
https://github.com/t04glovern/fluffy-finder-chatbot/blob/6df01075f4759c43bbb7250fee7a1b336405b33a/lex/utils/lexutils.py#L316-L316
https://github.com/jason-callaway/gluster-perf/blob/67f99bba45210ae5d985bb380d76e6c1d922a62f/inventory/aws/hosts/ec2.py#L672-L672
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L15-L15
https://github.com/t-prinz/aws/blob/d4d43f227f94aff52973efde9a773979243c1ed4/inventory-dynamic/ec2.py#L820-L820
https://github.com/martezr/vault-insights/blob/dcaf342e5438f43f419e1cd1245bb4f52fcbabfd/insights/reporter.py#L29-L29
https://github.com/flou/ecs-tools/blob/77907ecd3fb1de83f55ce8fd70c4a61e2dbd2092/ecs/ecs.py#L198-L198
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L353-L353
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L9-L9
https://github.com/jakubigla/terraform-ansible-aws-gitlab/blob/3bf0ed5e4e10808fad6c6cc5d0ea5328c30ce8f2/ansible/inventory/ci/ec2.py#L700-L700
https://github.com/aivaturi/aws-terraform-ansible/blob/06bf12148adb36c3798a52571cf3d2fc8d5d7c15/ansible/ec2_ap.py#L514-L514
https://github.com/tableau/altimeter/blob/a204c555576d15864f69ac6fa1657de8bcc74c19/altimeter/aws/resource/ec2/image.py#L34-L34
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/ec2_helper.py#L454-L454
https://github.com/0nri/remove-default-vpcs/blob/6ee725855f6a26e055538e1867d6cd96a1aacc0a/remove_default_vpcs.py#L69-L69
https://github.com/reisjr/aws-iot-playground/blob/a8556ec3d3d25631982b0537218c26ce07646286/scripts/clean-up.py#L116-L116
https://github.com/mvanholsteijn/aws-visualizer/blob/83b02b183036f409c79184f61e906e61eb366550/aws_visualizer/dot/graph_region.py#L202-L202
https://github.com/jedops/awsbigbrother/blob/ffe389d973e635e31b6f6fd6a7d4632073938984/awsbigbrother/client.py#L53-L53
https://github.com/OpenWhere/ecs-deploy/blob/b15febd8c752d1cdb7a436a27825406223df6f6c/ecsdeploy/ecsUpdate.py#L171-L171
https://github.com/EthanNguyen132/aws-resource-tagging-reminder/blob/30ba798b5c8a9298476a3577d03627808c6737ed/reminder-untagged-resources/lambda_function.py#L8-L8
https://github.com/instacart/cwam/blob/bc57140b98f3d0806db9a7867917246c24abc2f3/cwam/ecs.py#L55-L55
https://github.com/veracode/terraform-deployer/blob/fb26d5333e4ba2b74c7822914899d623749f5899/deployer/aws.py#L330-L330
https://github.com/JobyB/PoolBot/blob/559f26c5faa982eb9c07b5c3900e1f8c9f0c314b/apiserverClass.py#L46-L46
https://github.com/JimBarrows/SoftwareDevInfrastructure/blob/3d03b393193819c5f708b0fb79df8dd3aac36ab0/inventory/ec2.py#L623-L623
https://github.com/UWIT-IAM/iam-messaging/blob/a1e73d19f23be8214706aa818ca92a0080791d3d/tools/aws_manage.py#L65-L65
https://github.com/zippycup/aws_vpc_config_and_instance_automation/blob/e3b9241f92c4c7a91dd3eac01aac35fe7e84f70c/library/ec2/ec2.py#L618-L618
https://github.com/sylwesterf/pms3003/blob/fce694bf17c623e2378501e2df5a41a876aa6b07/viz/py/fun.py#L14-L14
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/codedeploy_helper.py#L64-L64
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/orgs.py#L269-L269
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/greengrasstasks.py#L158-L158
https://github.com/scottslowe/tfak8s/blob/07757436cb752d93a97c84e4facb16abb68a69dc/ansible/inventory/ec2.py#L751-L751
https://github.com/Datanexus/cassandra/blob/63be7fa8e85fbeda85d851af61057e70b94d803c/roles/build-app-host-groups/utils/openstack.py#L143-L143
https://github.com/AdvancedThreatAnalytics/aws-register/blob/0cf44169cd61207840fd06ec2bda53cf000b4e0c/register.py#L21-L21
https://github.com/getspine/spinesible/blob/0828c7f23c7c02ad7ff886e04d2441b7b8020d94/roles/provision_iam/library/iam_role.py#L307-L307
https://github.com/Pashbee/ecsopera/blob/a7ed4507436cd7460060278369b4a197f54a63e6/ecsopera/awsamiupdate.py#L118-L118
https://github.com/fxgsell/GG-Edge-Inference/blob/674e9c392a59c71ceaac1441de21f7628748b82c/3-hybrid-face-recognition/function/lambda_function.py#L21-L21
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L376-L376
https://github.com/Nova94/code-sample-lambda-py/blob/f49b3c390b08da0890e5710b8f5e133fd8b740b8/handler.py#L46-L46
https://github.com/trackit/aws-sg-tools/blob/bddfb844a482391edc26660e895e181e7b5fd6e5/sgmapping.py#L27-L27
https://github.com/djajetic/AutoML5/blob/287e806a12fd85d7ab60fb64282da086dc4206da/lib/automl.py#L135-L135
https://github.com/wichon/mr-aws-cleaner/blob/dd6f9b853bbce32561fac637e52c17fcf6a7de19/functions/MrECSCleaner/handler.py#L26-L26
https://github.com/bonclay7/aws-amicleaner/blob/70627e55327fbfa1b2f19664ef45df0df67a154b/amicleaner/core.py#L66-L66
https://github.com/ArshdeepKaur/Watson_Image_Recognizer/blob/798893b9311ba649ff0ef1481d1806a01388c735/watson/watsononlinestore/watson_online_store.py#L231-L231
https://github.com/johntelforduk/straw-poll/blob/d6d4da0fc4f159102587068208888b3eab85f856/users_table.py#L45-L45
https://github.com/Sage-Bionetworks/scipool-infra/blob/511e102845a7d2367c2c326482f4822005302c14/utils/manage_ec2.py#L36-L36
https://github.com/Scout24/spotnik/blob/0527da0a19cc58d6479194b44ceb3e5101855241/src/integrationtest/python/spotnik_tests_base.py#L44-L44
https://github.com/faisalnizam/aws-python/blob/afec8e433690ad6789ade242367c91e01f7af3b5/lambda/ami-cross-region-copy/lambda.py#L35-L35
https://github.com/henrysher/kamboo/blob/abc6eb0f17286788d0158ee9659b13bd7f5bdacf/kamboo/snapshot.py#L112-L112
https://github.com/TusharChugh/SmartCap/blob/b57f217f2a6c7148013e72295332f975ec41b498/aws_lambda.py#L28-L28
https://github.com/wichon/mr-aws-cleaner/blob/dd6f9b853bbce32561fac637e52c17fcf6a7de19/functions/MrECRCleaner/handler.py#L96-L96
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/vpc_helper.py#L66-L66
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L316-L316
https://github.com/giancarlopetrini/aws-snapshot-automation/blob/c574e206400485863838c48a7bb56307dcefa3a6/deletesnapshot.py#L30-L30
https://github.com/firstlookmedia/ecstatic/blob/7b3d54692f4a56a6f4e8dcf51f49bd318f88d39f/ecstatic.py#L52-L52
https://github.com/devigned/ansible-service-fabric-aws/blob/2cb4236c7b58ea4da0be512c5c2be007ea3ddac2/ec2.py#L624-L624
https://github.com/sivu22/unfriend/blob/0dace842a5f1cb5dd134d061a50b7752164d9734/Unfriend/unfriend.py#L158-L158
https://github.com/Netflix/repokid/blob/b2fed1347069c0c2eb117817216d62e1bc1480e6/repokid/utils/dynamo.py#L124-L124
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L113-L113
https://github.com/kangasta/fdbk_dynamodb_plugin/blob/b30914751a0c4a429efac965b0983d25b9f8d3e2/fdbk_dynamodb_plugin/_dynamodb_connection.py#L53-L53
https://github.com/DataBiosphere/terra-notebook-utils/blob/fb4798d102d2adb41583473299d21a93c722b601/terra_notebook_utils/cli/table.py#L44-L44
https://github.com/HagaSpa/s3s3s/blob/d30d2fa81b94ed2b7e19d63c5e70837235bd7f80/src/s3service.py#L23-L23
https://github.com/base2Services/shelvery-aws-backups/blob/0c17194ce8addb24e6a2daffab271c9f390423d6/shelvery/redshift_backup.py#L58-L58
https://github.com/go-choppy/fs.ossfs/blob/c4471def7e4b30d242ffe2d6ed17f50a13f91685/fs_ossfs/ossfs.py#L722-L722
https://github.com/EineBlume/aws-sample-ecs-task-rebalancer/blob/5bca876dd0aa05471da55a6bba22d5dcd40e7093/service.py#L129-L129
https://github.com/nplutt/overprivileged/blob/698520c8b6d228f8659cf4be5db663009ec89a34/overprivileged/iam/policy.py#L38-L38
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/reports.py#L359-L359
https://github.com/alphagov/transfer-coronavirus-data-service/blob/3d08fe974390677f5abb6f7fa0b929336f0d36f0/config.py#L167-L167
https://github.com/PacktPublishing/Effective-DevOps-with-AWS-Second-Edition/blob/9b627d1b2c0d5caadc4ffd6ce7b86c4b1ea2f4b9/Chapter03/ansible/ec2.py#L738-L738
https://github.com/jjanczyszyn/serverless-instagram/blob/ad404d86e0fe46426b85be8381e675d01ca46792/back-end/image_list/list_images.py#L22-L22
https://github.com/graykode/mlm-pipeline/blob/4382edececb5aff0f7320f91a11dd9b05d6e5827/worker_controller/ansible/inventory/ec2.py#L832-L832
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L240-L240
https://github.com/stelligent/lockdown/blob/4403f6283d1a9b44218cdfb786f33d95089aa5be/core.py#L12-L12
https://github.com/Mehonoshin/ec2-swarm/blob/cbc64115189834d7c59609f3986087cc12a6a812/inventory/aws/ec2.py#L625-L625
https://github.com/naturalis/storage-analytics/blob/9be1ee596d4dcf58c55044a4d73bcf7f01894494/storage/block/cinder.py#L53-L53
https://github.com/openstack-archive/python-tempestconf/blob/505e20a4dd771536257a4c4db645da707f727668/config_tempest/clients.py#L61-L61
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L378-L378
https://github.com/wavefrontHQ/wavefront-collector/blob/92622066e3dba16066e44b1882f29783c5a8ca31/wavefront/awsbilling.py#L261-L261
https://github.com/wnkz/codebuilder/blob/8b743c76c950e8824c35a0132cf630a1f1c5675d/codebuilder/helpers/aws.py#L68-L68
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1587-L1587
https://github.com/mrbell/slack_iam/blob/32889eda86d459a9f2ebed0f3fb1f0fb5079f122/iam.py#L120-L120
https://github.com/PacktPublishing/Effective-DevOps-with-AWS/blob/64cb30d3960d4ca5691dc68b59e0fb2b898d52ae/Chapter04/ansible/ec2.py#L776-L776
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L129-L129
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_iam_user.py#L15-L15
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/orgs.py#L106-L106
https://github.com/MobileCloudNetworking/maas/blob/b6e98d5dc8569f8803a4aa118ef336efe4174846/bundle/clients/neutron.py#L65-L65
https://github.com/liafizan/ECS-kong/blob/554e8f438ab003e30e1747b711fb5b80bb9a5e3d/ansible/hosts/ec2.py#L717-L717
https://github.com/ThreatResponse/mad-king/blob/e72357252ca7db016d021ae7d00ca43598add4c1/inventory.py#L33-L33
https://github.com/ijin/ecs-deity/blob/80c6e6f0a6829efb62551fe09595e4f3bc286c25/ecs.py#L63-L63
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/organizationstasks.py#L28-L28
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/efs.py#L17-L17
https://github.com/cloudmicro/lambda-dynamodb-local/blob/8cad0b0c5ec2a1a7f9dc3be4fce6c4ebedebf3d2/lambda_functions/demo/demo.py#L12-L12
https://github.com/MerlinTechnology/lmdo/blob/f4ed6304e656eea0ee10ff75efd17e9a920edbf8/lmdo/cmds/iam/iam.py#L116-L116
https://github.com/jason-callaway/docker-workshop/blob/bcf63198f384a43d2483d9acb32387b441cc9b1b/inventory/aws/hosts/ec2.py#L584-L584
https://github.com/hortonworks/ansible-hortonworks/blob/8dcf9d61fe9a87f56146b66dbca565dd2fcea57b/inventory/openstack/openstack_inventory.py#L157-L157
https://github.com/nikkkkhil/distributed-keras-tensorflow/blob/6c4f862b6f9611166d475e7489005eabb3011055/src/easydist_ui.py#L103-L103
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/elb-targets.py#L104-L104
https://github.com/Thorsson/source-kinesis/blob/89992f9e87ec7234f7061320d812420621432bc6/kinesis/kinesis.py#L294-L294
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L219-L219
https://github.com/zillow/hyper-kube-config/blob/04998ff0dd16c2c346f783b79ba300be9466d062/list_clusters.py#L10-L10
https://github.com/8x8Cloud/knox/blob/f8deeafea8b76494c402a09dbac08f20a4008dc6/src/knox/backend/store_vault.py#L251-L251
https://github.com/Skyscanner/LambdaGuard/blob/ed323c9bc00b1941e0743f2d450a6ac85124fdb4/lambdaguard/core/Role.py#L54-L54
https://github.com/boroivanov/ecs-tools/blob/03bbefc6055ccc6f377a8c1e0f2e3d24e55efe72/ecstools/commands/service/ls.py#L34-L34
https://github.com/Yipit/awslimits/blob/3ad0ac03e4db518da5e10fa573fd3a1851400552/awslimits/support.py#L297-L297
https://github.com/toddm92/vpc-delete/blob/919e536f01a617e6cfbd6085e0fc36a3803ac424/remove_vpc.py#L77-L77
https://github.com/Gubaer/ethereum-on-aws/blob/2caccaa0179c94d254bc505d44774fa81572ca3e/ec2.py#L671-L671
https://github.com/geopython/GeoHealthCheck/blob/8d207e529d53691fffaaa1f5d8099889af7149fa/GeoHealthCheck/app.py#L267-L267
https://github.com/viatoriche/dynamite/blob/4e32aee6e1707132cba5d10a1c05759708bb8748/dynamite/items.py#L104-L104
https://github.com/coach-ml/coach-cli/blob/959917e228ca0e51e634974ac8a62a88ac361da0/main.py#L39-L39
https://github.com/wongcyrus/callouts/blob/e311a77c7e85e3290435345a2c66ac7ca16e05a1/call_out/get_call_result.py#L23-L23
https://github.com/smoketurner/sam-iam-role/blob/377a75587b375cb5a5afd6d609b1c2a5ce9b7c1a/src/handlers/role_creation_service/simulate.py#L42-L42
https://github.com/GetSimpl/cloudlift/blob/656e152adff353fcb45c800d464a4ed945b7b34f/cloudlift/deployment/progress.py#L7-L7
https://github.com/chesnutcase/ledger_bot/blob/7afa4f77897f58126824182aab1b4df8f7dac663/utils/tableutils.py#L28-L28
https://github.com/awslabs/amazon-s3-step-functions-ingestion-orchestration/blob/b18bb38639edd2766997ce446e18a049e1f518a2/lambdas/aws_etl_all_steps_completed.py#L42-L42
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/serverless_tasks.py#L333-L333
https://github.com/Snapchat/aws-support-tickets-aggregator/blob/ea49189d42f9066fd70b07dd65fdee0645a1fdbe/src/support_cases_aggregator.py#L123-L123
https://github.com/jason-callaway/ansible-workshop/blob/ff1fff7008cdcf1eb734d1181da7b60e8ed4d9ac/inventory/aws/hosts/ec2.py#L618-L618
https://github.com/itssimon/pachypy/blob/ec46d7be52f7c771e6cfce97eb72e24a045c4c72/pachypy/client.py#L267-L267
https://github.com/devigned/ansible-service-fabric-aws/blob/2cb4236c7b58ea4da0be512c5c2be007ea3ddac2/ec2.py#L699-L699
https://github.com/Wikia/athena_alerter/blob/819d766d7f2495b9f297fdf6f268f5b58c8a920c/bin/query_dao.py#L23-L23
https://github.com/midonet/midonet-kubernetes-prototype/blob/f19d9d7dea613c4e1442440079a7268c7904a23a/midonet_kubernetes/plugin.py#L163-L163
https://github.com/ndchristian/serverless-website-refarch-cloudformation/blob/f58bf246b5bdca1ba773e4329803ad740bb61fc2/lambda/nodehealthcheck/index.py#L58-L58
https://github.com/wrboyce/ec2hashcat/blob/f71360ce31582f8a73021fcf5b53017cbb655b00/ec2hashcat/aws/ec2.py#L64-L64
https://github.com/AdventielFr/ecs-crd-cli/blob/7b296c64086a204d3540da272e3d8dd74721c6c4/ecs_crd/prepareDeploymentLoadBalancerParametersStep.py#L138-L138
https://github.com/pmp47/Cloud/blob/2fd63df4f92d90508653ea76a37d55c2bd8a7ecc/cloud/aws_service.py#L96-L96
https://github.com/khornberg/elasticpypi/blob/d38dfa62d735b71f766b140896dac20379661f74/elasticpypi/dynamodb.py#L23-L23
https://github.com/pbudzon/aws-maintenance/blob/d3b9a585fce53966979793babc5e24b9146ae258/clean-base-images.py#L9-L9
https://github.com/google/cloud-forensics-utils/blob/516452768f116c9f16a4cd0e5899698a5d6604fd/libcloudforensics/providers/aws/internal/ec2.py#L325-L325
https://github.com/manhhoang/lambda-python-dynamodb/blob/b692bd9af53ea632d0a532b81274fb25c6925f49/users/dynamo.py#L13-L13
https://github.com/jhooda/ealerts/blob/33b0f403e830da5c4f8f379c37e6b5cd4dbfc104/ealerts.py#L401-L401
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/s3.py#L93-L93
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L234-L234
https://github.com/nilotpalutkalit/TestGit/blob/a1c4bfa8b44df5b95ecbca5cbab4f032e49bd79e/chalice/awsclient.py#L249-L249
https://github.com/structurely/ecs-autoscale/blob/696debcc96b0ea51beef0a98efe6e2a438afbfd5/lambda/ecsautoscale/instances.py#L59-L59
https://github.com/Demeterr/iam_acctmgr/blob/829753cd7d2b5899c136162fd7fbac6102fe2e6f/iam_acctmgr.py#L98-L98
https://github.com/scottslowe/tfak8s/blob/07757436cb752d93a97c84e4facb16abb68a69dc/ansible/inventory/ec2.py#L717-L717
https://github.com/cmantas/cluster_python_tool/blob/b663a6374f95cb9b431456fe57bc97fc08eead79/lib/connector_okeanos.py#L115-L115
https://github.com/pmp47/Cloud/blob/2fd63df4f92d90508653ea76a37d55c2bd8a7ecc/cloud/aws_service.py#L1253-L1253
https://github.com/aiven/rpm-s3-mirror/blob/7986b5881ea22def41d1982b66373df446ac81a1/rpm_s3_mirror/s3.py#L177-L177
https://github.com/GeoscienceAustralia/metrics/blob/cc96cea425f56d762357037b3d2586dfdb728194/elk.py#L352-L352
https://github.com/juliendf/senate/blob/18626fb6d07ab13e4d5ed5df5cce0536b4173aa8/senate/ec2_functions/ec2_ebs.py#L10-L10
https://github.com/MartinWie/CredoPy/blob/efd9be029fd0717f02394f7097190938dcdd4367/credopy/credopy.py#L147-L147
https://github.com/knavsaria/pyspark-dyno-etl/blob/b9df8728a530ccb8860999886bd8ca82be10f1bd/etl_dynamodb_cross_region.py#L20-L20
https://github.com/jshumakerpruitt/ansible_beanstalk_rails/blob/b3899f284b0ee2798ab430dd874a69528b2471e0/ec2.py#L624-L624
https://github.com/hepburnv/connectcli/blob/f0a563ffd2ce33a9cd0489d0fc858992bcb8a8bb/connect_apk/connect/condevice.py#L18-L18
https://github.com/tenstone/kim-voice-assistant/blob/2f93db2a408efe84a3a894fb877b40da073073a7/src/components/aliyun_fc/fc_client.py#L105-L105
https://github.com/CiscoDevNet/cisco-ftdv/blob/45765f44ca054b57f86fbcffcad94bd86d5542ef/autoscale/aws/NGFWv6.6.0/scale_functions/aws_methods.py#L228-L228
https://github.com/stevievb/sagemaker-labeljob-scoreboard/blob/038456cd2d83ba4bf365ecb305bf443cdc1aa404/job_progress_barchart.py#L63-L63
https://github.com/zdjohn/sns-boomerang/blob/85c50e5f65e319e58a8b6390e8f37da2db4126b3/sns_boomerang/common/items.py#L83-L83
https://github.com/joehack3r/aws/blob/2175566c858765aa240fdbe2ab230a6f2e8ad7d5/lambdas/stale-security-groups/index.py#L55-L55
https://github.com/v-adhithyan/NLTKPlayground/blob/3555e3e011f6223c0a3ac19f7350a91fbb516de2/src/gender-classification/fb_friends_gender_prediction.py#L28-L28
https://github.com/vlesierse/aws-ecs-automation/blob/9bef89c3b89cfaa052ca113f3bf773bf16f9b63e/lb-failover/failover_handler.py#L57-L57
https://github.com/Stuxend/dagobah/blob/a49e89867252ea712953d7883a80f6f46a5a2a17/python/modules/collector.py#L105-L105
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/networking.py#L21-L21
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L197-L197
https://github.com/mac389/inuit/blob/e5aad95530943f51beb78eb9acd7c5475a588aeb/src/scrape-facebook.py#L34-L34
https://github.com/fulcrumgenomics/pyfgaws/blob/3ec6921f1f6674fdaee2b3af01e93b5e143b7b6d/pyfgaws/batch/api.py#L88-L88
https://github.com/pauarge/django-sns-redis/blob/991c408a128693a88acc0fa0352abcc3a4ec9ce3/snsredis/tasks.py#L27-L27
https://github.com/jharrington22/aws-pricing/blob/0aa9c8aa3d168e76bee99184e76f32befc68e8bb/aws_audit/aws_auditing_list.py#L159-L159
https://github.com/viatoriche/dynamite/blob/4e32aee6e1707132cba5d10a1c05759708bb8748/dynamite/items.py#L98-L98
https://github.com/wangyx2005/cloud_pipe/blob/9ac46405e572a819db8dd6f0986529c8155572b4/yunpipe/pipeline/set_pipe.py#L282-L282
https://github.com/cgartner/letsencrypt-cert-manager/blob/254c6e9b9da76675798b8167bd5d0b5ec06d4061/certbot-ventilator/lambda_function/__init__.py#L39-L39
https://github.com/matwerber1/dynamodb-python-query-speed-test/blob/794615a4ece8ddb135fb93f2d2816fe7eb21550c/run.py#L287-L287
https://github.com/AlwxSin/django-data-models/blob/91367e26b8db1339d90366ae32d3c61b0a9c7c4d/datamodels/management/commands/datamodels_loaddata_default.py#L22-L22
https://github.com/errietta/mandate/blob/9452fbb91076e4997b51d055f5ab697993101d0f/mandate/client.py#L596-L596
https://github.com/gdoumenc/coworks/blob/bfa1c03ccbd0e9345c49309097c3620e9b295af0/coworks/coworks.py#L416-L416
https://github.com/joehack3r/aws/blob/2175566c858765aa240fdbe2ab230a6f2e8ad7d5/lambdas/stale-security-groups/index.py#L100-L100
https://github.com/moonsunstars39/TradeBot_hackathon/blob/64c5c8dd38732d63b2ee41171b515f05c0860bf3/src/Angela/bot.py#L200-L200
https://github.com/jason-callaway/openshift-disconnected/blob/e283d6326b8526478f7ad35e022d026784a65d94/library/ec2_vpc_peer.py#L219-L219
https://github.com/mrigeshpriyadarshi/aws_opencms/blob/ae8a104361faf1e29362b345af2dfa40b28269b5/ansible/ec2.py#L763-L763
https://github.com/nacharya/edgex_access/blob/c0b7599293de20ab15f026f76f6c695cbd70cf76/edgex_access/edgex_s3.py#L81-L81
https://github.com/PacktPublishing/Ansible-2-Cloud-Automation-Cookbook/blob/2007b18e29e80f61a5cf0c476ebeaeec0a64c407/Chapter03/ec2.py#L821-L821
https://github.com/hanney/os-dump-tool/blob/13d713bd0ea27abaf027d3f18744465e8ce59d44/discovery/discovery.py#L371-L371
https://github.com/PCManticore/argus-ci/blob/9bd233524648ec5289d28ed58c7708bc0a971515/argus/backends/tempest/cloud.py#L51-L51
https://github.com/mjs2180/eb-cw-support-api/blob/5e3dabf0ab1de9416aa189c03f7e5173ea149613/application.py#L96-L96
https://github.com/prodo-dev/plz/blob/46d179fca5730b7ed2f236d53d78c42358aed72b/services/controller/src/plz/controller/utils/create_aws_resources.py#L22-L22
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/policy/resource/security.py#L908-L908
https://github.com/awslabs/sagemaker-explaining-credit-decisions/blob/e7a77da718cc09271b19920e7fe514b97981ba67/cloudformation/solution-assistant/src/lambda_function.py#L108-L108
https://github.com/mikelangelo-project/openfoam-cloud/blob/607b717d16cb8d480e46593f3eaa01dd07dbede8/ofcloud/ofcloud/network_utils.py#L92-L92
https://github.com/lastlegion/yunpipe/blob/e90d945be0b5cf4e5a0b225377ace6f9c1153696/yunpipe/pipeline/set_pipe.py#L282-L282
https://github.com/wichon/mr-aws-cleaner/blob/dd6f9b853bbce32561fac637e52c17fcf6a7de19/functions/MrECRCleaner/handler.py#L38-L38
https://github.com/philvarner/moonunit/blob/4482671fc72d5155b1fa864a5c1e82672cd5944b/moonunit/aws_forklift.py#L55-L55
https://github.com/subdavis/lambda-keystore/blob/7fa2d96ecd76dfb5ff2747a1acaa0cbb11f48c30/keystore/post_handler.py#L21-L21
https://github.com/wuxi-nextcode/nextcode-python-sdk/blob/62006138a6a1eb8088561baffd8016a5830f72e6/nextcode/services/project/service.py#L284-L284
https://github.com/Esri/portalpy/blob/e4b241fd090b0884d4d4e9d3ecf473d7bf0b1a45/examples/list_admins.py#L33-L33
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L133-L133
https://github.com/ceph/s3-tests/blob/54103207e4517dfb2578979fe9cab579ea2c8eb6/s3tests_boto3/functional/__init__.py#L80-L80
https://github.com/mrbell/slack_iam/blob/32889eda86d459a9f2ebed0f3fb1f0fb5079f122/iam.py#L195-L195
https://github.com/sapcc/python-agentliveness/blob/588a4ed5e250cd33bc799e3975b83c0d5aef2cfb/agentliveness/agent.py#L55-L55
https://github.com/Akhilkm/AWS_ELB_log_analysis/blob/6a180b3fcdfc646f4e7a9952bcd6c5a225aed39c/elb_log_analysis.py#L113-L113
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L257-L257
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/data_services.py#L48-L48
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/security/resource/commands/IAM.py#L21-L21
https://github.com/Minifranger/dofus_bubble_backend/blob/e25ce12a3247d872ed2e81e46478acae15a7f4a5/dofus_bubble/dofus/lambdas.py#L87-L87
https://github.com/1Strategy/security-fairy/blob/d47f09f9d47e0673dac90138dddf00f22c9ba1c4/revised_policy_approve.py#L101-L101
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L338-L338
https://github.com/LeafSoftware/lambder-create-rds-snapshots/blob/6f6b2a1947e7528136e0bef9bf06bb77e20605cc/lambda/create-rds-snapshots/rdssnapper.py#L48-L48
https://github.com/vinodsharma/ecs-deploy/blob/35616cdff5664315ae3ac4f65b7056cd8c260133/deploy.py#L138-L138
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/backfilling/enable_dynamic_merge.py#L66-L66
https://github.com/wnkz/shipami/blob/cdf26069277e1b21ac20bfb9132fe8c7e43b53cb/shipami/core.py#L48-L48
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/account.py#L18-L18
https://github.com/jonjozwiak/ansible-optools/blob/67625c6e1aba85b6ce77f8ebf396f79a6883ac19/roles/sensu-client/files/sensu/plugins/rpc-maas/neutron_service_check.py#L34-L34
https://github.com/Beacon-Unime/Federation-Agent/blob/b4301c0b97adc74ead1f7c62ec284d1790f08e99/fc-mgmt-share.py#L112-L112
https://github.com/octo-technology-downunder/aws_ansible/blob/caf3de60601c6f587980f97882ff8893283d0d42/plugins/inventory/ec2.py#L442-L442
https://github.com/vektorlab/aws-lambda-tools/blob/efd3cb6e83b9709a1d56534bb75af8178660e0c9/route53-updater/main.py#L72-L72
https://github.com/lander2k2/silenus-provisioner/blob/3c0c722ac553be53964e0ffb3530d8ae18ab7f1c/provisioner/platforms.py#L658-L658
https://github.com/openstack-archive/python-tempestconf/blob/505e20a4dd771536257a4c4db645da707f727668/config_tempest/services/services.py#L66-L66
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L967-L967
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/codedeploy_helper.py#L49-L49
https://github.com/dhoomakethu/apocalypse/blob/cf8491998c1b5d9abca768c60fc7ed9258aa3c35/apocalypse/utils/service_store.py#L198-L198
https://github.com/EarthWind/s3-tests/blob/e7b6dfbe52dafd5e9348c2eba27e7d13757c0af4/s3tests/functional/__init__.py#L84-L84
https://github.com/joehack3r/aws/blob/2175566c858765aa240fdbe2ab230a6f2e8ad7d5/lambdas/stale-security-groups/index.py#L71-L71
https://github.com/baikonur-oss/aws-eden-cli/blob/3b22b6a2e07e0f034b6ece9223ddfe38f2b2d1b8/aws_eden_cli/dynamodb.py#L176-L176
https://github.com/PRX/Infrastructure/blob/77410a8a77469e9ee9200305f0171b5cb1c42690/utility/lambdas/ecs-drain-tasks/lambda_function.py#L48-L48
https://github.com/kjoconnor/aws/blob/1dc467d198fa2b3d0f44839bf1201988c859bf26/find_sla_issues.py#L126-L126
https://github.com/Sapphirine/Sapphirine-find_people_like_you/blob/3328bc3ca2fdf8922bf94424254cc29fc33859ef/twitter_search/find_twitter_account.py#L30-L30
https://github.com/bchew/dynamodump/blob/deee2391a8f34a118c52ee98ed7cf78b3502537e/dynamodump.py#L179-L179
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L318-L318
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/route53.py#L29-L29
https://github.com/yencarnacion/hackprma-elk/blob/8b96b1ae103c9fc083036a6d0a3da10889c0e0f0/aws-ansible-vpc-ec2/inventory/ec2.py#L545-L545
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/security/resource/commands/IAM.py#L21-L21
https://github.com/openstack-archive/python-tempestconf/blob/505e20a4dd771536257a4c4db645da707f727668/config_tempest/services/compute.py#L53-L53
https://github.com/BiznetGIO/neo-obs/blob/7290fa3bb2a6a808a4c32e26cd26b714e699e3a2/obs/libs/bucket.py#L180-L180
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L180-L180
https://github.com/FairwindsOps/pentagon/blob/35fc59f910aabc66868c8012a416ff132ddf3911/pentagon/component/core/files/plugins/inventory/ec2.py#L464-L464
https://github.com/awslabs/amazon-s3-find-and-forget/blob/89d520fe1012636b2e081d5c0c7754cd5308c040/backend/lambdas/jobs/handlers.py#L77-L77
https://github.com/lilinghai/tidb-ansible/blob/75c81efd31f45c286e0ecf9aba4e8ebcb413f4dc/cloud/aws-ansible/ec2.py#L666-L666
https://github.com/4rm/Appstream-User-Manager/blob/5585235d339181b96f47b212a88682e5231d005e/AppstreamUserManager.py#L152-L152
https://github.com/jellevdvliet/facebook-bot-autoresponder/blob/c3f4b1f0c71f04aa5720608a887dce8ab01805b2/autoresponder.py#L67-L67
https://github.com/errietta/mandate/blob/9452fbb91076e4997b51d055f5ab697993101d0f/mandate/client.py#L381-L381
https://github.com/JimBarrows/SoftwareDevInfrastructure/blob/3d03b393193819c5f708b0fb79df8dd3aac36ab0/inventory/ec2.py#L698-L698
https://github.com/jason-callaway/ansible-introduction/blob/c324450549749a6c97354d8b2ed545d557951e68/inventory/aws/hosts/ec2.py#L618-L618
https://github.com/f5devcentral/aws-deployments/blob/3a55af06fca11508230263207a2ed402fca3cb29/src/f5_aws/environment_manager.py#L59-L59
https://github.com/HPCC-Cloud-Computing/CAL/blob/7134b3dfe9ee3a383506a592765c7a12fa4ca1e9/calplus/v1/network/drivers/openstack.py#L49-L49
https://github.com/pistatium/ecs_manager/blob/2af530f3b2f168b8a1d86daf78f8daa051b0a45e/ecs_manager/cmd.py#L75-L75
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L313-L313
https://github.com/antimatter15/eigensheep/blob/1d98117234d2055bdfd5425dea65e1adbee43486/eigensheep/core.py#L158-L158
https://github.com/jason-callaway/efs-perf/blob/d4f40af5a83d2770435c46b0ae9afadf36ff39d9/inventory/aws/hosts/ec2.py#L706-L706
https://github.com/naototty/devstack-vagrant-Ironic/blob/90a6610ed23184fd5d26ddc7a9b81206b7e86f4d/boot-cirros.py#L65-L65
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L85-L85
https://github.com/davidfsmith/cookiecutter-alexa-python/blob/daf217c6d6f590183f875fa08755bf1c05444454/{{cookiecutter.directory_name}}/tools/data.py#L52-L52
https://github.com/jason-callaway/gluster-ansible/blob/96ab21fd23c70841f41e3d0de4be06ce51ba0c12/inventory/aws/hosts/ec2.py#L589-L589
https://github.com/ma-zhiyuan/DynameDB-data-transfer/blob/481d321f4ba21ac190f9ac65995f7373447aad46/RelevantRecommendation.py#L30-L30
https://github.com/ESSS/jobs_done10/blob/c3a00a0fbdb6f0500a1778bdc5dd20c5e3d534d7/src/jobs_done10/generators/jenkins.py#L714-L714
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/analytics_get_slow_executions.py#L63-L63
https://github.com/AlainODea/py-alienvault-usm-anywhere/blob/9d4b572b401f5493b02dea2b292cfb8e52f4c62c/examples/show_configurations.py#L28-L28
https://github.com/errietta/mandate/blob/9452fbb91076e4997b51d055f5ab697993101d0f/mandate/client.py#L381-L381
https://github.com/jason-callaway/efs-perf/blob/d4f40af5a83d2770435c46b0ae9afadf36ff39d9/inventory/aws/hosts/ec2.py#L672-L672
https://github.com/FIWARE/ops.Health/blob/18a8ef810227c72ba2f927e12e91776132b92ae1/fiware-region-sanity-tests/commons/fiware_cloud_test_case.py#L497-L497
https://github.com/hengfengli/aws-swf-python-example/blob/09d5b04e66e66892c6c8c342f64a15673b2098b4/decider.py#L22-L22
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L312-L312
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L425-L425
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/greengrasstasks.py#L158-L158
https://github.com/neocorp/dynamodb_crud/blob/9a59b7f066380aa8825ec3e455eb4ae23d5c3846/src/manage_dynamodb.py#L181-L181
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/organizationstasks.py#L161-L161
https://github.com/joeyism/s3-as-a-datastore/blob/0dee9d3082304141ae93f180f0dc742faddec70c/s3aads/database.py#L12-L12
https://github.com/fernandoruaro/kubernetes/blob/a5e9deeebbf6d6dce80b361db469ec831867da46/ansible/hosts/ec2.py#L676-L676
https://github.com/FairwindsOps/pentagon/blob/35fc59f910aabc66868c8012a416ff132ddf3911/pentagon/component/vpn/__init__.py#L40-L40
https://github.com/zackmeso/ansible-kerberized-hw-cluster/blob/fad0b5198b55a398a3c91207a97653dcf0ec8f2c/inventory/aws/ec2.py#L694-L694
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/accounts.py#L142-L142
https://github.com/toddm92/vpc-delete/blob/919e536f01a617e6cfbd6085e0fc36a3803ac424/remove_vpc.py#L129-L129
https://github.com/jason-callaway/openshift-disconnected/blob/e283d6326b8526478f7ad35e022d026784a65d94/inventory/aws/hosts/ec2.py#L584-L584
https://github.com/ucopacme/aws-orgs/blob/441e22de53de7fa462aa5c1be3dd471902942eca/awsorgs/accounts.py#L142-L142
https://github.com/IgnorantCoder/ecs-dynamodb-sample/blob/ea8c3d35f12950a5ce51e14c167dc7151d696c23/main.py#L28-L28
https://github.com/BambooHR/rapid/blob/fd66515105ca9773c5da8562a878c6b0bfa4487a/rapid/workflow/queue_handlers/handlers/ecs_queue_handler.py#L76-L76
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/compute.py#L87-L87
https://github.com/metaspace2020/sm-engine-ansible/blob/a349b0882b80861996c2387fc82d63b0d8b62371/aws/scripts/ebs-backup-cleanup-lambda.py#L37-L37
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L85-L85
https://github.com/modernix/ecs-mon/blob/f514bbeb5fbca6b3aba00b4d9fbf6a6d26c94f51/ecs_mon/ecs_mon.py#L101-L101
https://github.com/stelligent/lockdown/blob/4403f6283d1a9b44218cdfb786f33d95089aa5be/helpers.py#L44-L44
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/ec2.py#L23-L23
https://github.com/fxgsell/ChimeBot-Whats-New-At-AWS/blob/c8636d74979dcb9b7ff1a74eba9e5019c35a637f/function/lambda_function.py#L42-L42
https://github.com/LD250/jenkins-cli-python/blob/3ba2bb034d3ca13ab67e1163c8e12aae83ae1f23/jenkins_cli/cli.py#L162-L162
https://github.com/Mirantis/kqueen/blob/8841c069bb5a53ae18affc0222356956220bbd47/kqueen/engines/openstack_kubespray.py#L902-L902
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/policy/resource/security.py#L1025-L1025
https://github.com/claick-oliveira/lambda-python-api-example/blob/54524e0cc5dfd0fe1a58ba178258360ccce820ee/src/get_activity/app.py#L35-L35
https://github.com/scottslowe/tfak8s/blob/07757436cb752d93a97c84e4facb16abb68a69dc/ansible/inventory/ec2.py#L676-L676
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/audit_account_termination.py#L103-L103
https://github.com/druids/developers-chamber/blob/f5f11c5fc47d85211529e077757de79be4a9cddc/developers_chamber/ecs_utils.py#L492-L492
https://github.com/joausaga/social-ideation/blob/4c28ec24af56b6e2e6492e9c4ecd211a8fc2a276/connectors/social_network.py#L256-L256
https://github.com/google/ukip/blob/097c093f4aacf538d47d88a2d1fbcfde35a86379/src/ukip.py#L496-L496
https://github.com/lyft/confidant/blob/3dac318c3e1f29bae5771084ad29a4bc121f1771/confidant/services/certificatemanager.py#L427-L427
https://github.com/ryansb/ask-an-expert-sept-2017/blob/1d6f97ae7432417dd520281c5caca4e500858fe4/inventory/ec2.py#L700-L700
https://github.com/realestate-com-au/iam_syncr/blob/874d9ad39d54775116f5ee5237983e149c664067/iam_syncr/amazon/kms.py#L71-L71
https://github.com/GloballogicPractices/ECS-Kafka/blob/ed9c6fce5193e7f4398dad96df8df2ac20446b62/ansible/hosts/ec2.py#L751-L751
https://github.com/base2Services/shelvery-aws-backups/blob/0c17194ce8addb24e6a2daffab271c9f390423d6/shelvery/ebs_backup.py#L26-L26
https://github.com/hateno/aws-serverless-python/blob/0f8f8ce2765e5f05346420d1e7173f4ff9d5879c/sam/cloud.py#L76-L76
https://github.com/lukebrowning/opsmgr/blob/5bf2b8295624745442bbb3e9cc5b1d5d16c4f92e/horizon/operational_mgmt/inventory/tables.py#L131-L131
https://github.com/Alfresco/sweeper/blob/0e4286bf6f1708e447756e8b16dca5ffa9af0bd7/Sweeper.py#L221-L221
https://github.com/Arubacloud/pyArubaCloud/blob/5db264a611c78360d6a661e2dc41cdb6794ecea2/examples/reinitialize.py#L21-L21
https://github.com/t-prinz/aws/blob/d4d43f227f94aff52973efde9a773979243c1ed4/inventory-dynamic/ec2.py#L782-L782
https://github.com/caa06d9c/Examples/blob/575b78e9e5fb12ef006bd81696197c337303d63e/Python/tools/aws/ecr/remove_untagged_images/run.py#L16-L16
https://github.com/fernandoruaro/kubernetes/blob/a5e9deeebbf6d6dce80b361db469ec831867da46/ansible/hosts/ec2.py#L710-L710
https://github.com/AdvancedThreatAnalytics/aws-register/blob/0cf44169cd61207840fd06ec2bda53cf000b4e0c/register.py#L98-L98
https://github.com/Wikia/kapajira/blob/3ad2b7a51cfbc4f48ce7a7eca36d8862117a6bf8/kapajira/jira/reporter.py#L59-L59
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/get_job.py#L371-L371
https://github.com/AdventielFr/ecs-crd-cli/blob/7b296c64086a204d3540da272e3d8dd74721c6c4/ecs_crd/prepareDeploymentListenersStep.py#L123-L123
https://github.com/aivaturi/aws-terraform-ansible/blob/06bf12148adb36c3798a52571cf3d2fc8d5d7c15/ansible/ec2_ap.py#L589-L589
https://github.com/UWIT-IAM/iam-messaging/blob/a1e73d19f23be8214706aa818ca92a0080791d3d/tools/aws_manage.py#L85-L85
https://github.com/Clever/ARCHIVED-ebs-snapshots/blob/f62721dded3d778dc8149ee95307d43f22f00dec/ebs_snapshots/snapshot_manager.py#L247-L247
https://github.com/anirvansen/serverless_api_aws/blob/7e2f942043d34a23615d9998edeaf75671072b1b/crud_lambda_dynamodb.py#L25-L25
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/iam.py#L44-L44
https://github.com/GetSimpl/cloudlift/blob/656e152adff353fcb45c800d464a4ed945b7b34f/cloudlift/deployment/environment_creator.py#L148-L148
https://github.com/zackmeso/ansible-kerberized-hw-cluster/blob/fad0b5198b55a398a3c91207a97653dcf0ec8f2c/inventory/openstack/openstack_inventory.py#L157-L157
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L210-L210
https://github.com/yekaifeng/openshift-on-aws-cn/blob/00eac01f05e9cb5c1f4ac438913bef76a62665da/ocp-v3/functions/source/CleanupPV/lambda_function.py#L56-L56
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L223-L223
https://github.com/sylwesterf/pms3003/blob/fce694bf17c623e2378501e2df5a41a876aa6b07/scripts/index-reset-reload.py#L12-L12
https://github.com/moniker-dns/contractor/blob/42661ac4e13dba4f23c54cd7da73cbd3ecc7594b/contractor/task/neutron.py#L126-L126
https://github.com/Voulnet/barq/blob/6f1a68c57a4b6a88c587f7baea8f8b2f076a52ac/barq.py#L1804-L1804
https://github.com/jedops/awsbigbrother/blob/ffe389d973e635e31b6f6fd6a7d4632073938984/awsbigbrother/client.py#L58-L58
https://github.com/kcrandall/EMR_Spark_Automation/blob/ea1cf4dd60eca3ea4e9275c3b3a8c392435b5907/spark_controler/emr_controller.py#L633-L633
https://github.com/cxmcc/rdspg/blob/ef30925551170b7fbc467dbacd233bb5be1e75c1/rdspg/rds.py#L49-L49
https://github.com/ijin/ecs-deity/blob/80c6e6f0a6829efb62551fe09595e4f3bc286c25/ecs.py#L71-L71
https://github.com/concon121/aws-conduit/blob/cb59fa7016afe1dec87de81c80a4907332076f9b/aws_conduit/aws/s3.py#L36-L36
https://github.com/heitorlessa/sam-local-python-hot-reloading/blob/d7ce8a74dcad780d559a589394477436ac376fc3/users/users.py#L60-L60
https://github.com/johandahlberg/curiouscrows/blob/c4bd9adb0e43013b94d4e3a75dfc5f6f7a2ddaa0/provisioning/ec2.py#L518-L518
https://github.com/FINRAOS/maskopy/blob/dbff25d217b1f3568aaa168a535c75966480a686/lambda/00-AuthorizeUser/index.py#L133-L133
https://github.com/Signiant/dynamodb-autoscale-lambda-enable/blob/414d5db1d3f542798c3de31e56dabeb1c37928b5/lambda/enable-as.py#L100-L100
https://github.com/holyshipt/dynamodb-traverse/blob/7e1ad8bac3448e174d7ad2f09c0557e2d78f7796/dynamodb-traverse/core.py#L28-L28
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/ec2_helper.py#L124-L124
https://github.com/fmr-llc/awsrun/blob/be379ebf9e415a0369a3c1fb49ce5d8bd1c3b350/src/awsrun/commands/aws/dx_status.py#L259-L259
https://github.com/Rslocs/Chore-Roster/blob/ea4e43ce5d8f0f9663c6574308d6c712dc52e9ad/examples/get_posts.py#L26-L26
https://github.com/mpwibm/boto3-dynamodb/blob/3d62d48548d4ceaaeedee4672ea3cad400c9df47/boto3-dynamodb.py#L228-L228
https://github.com/bonclay7/aws-amicleaner/blob/70627e55327fbfa1b2f19664ef45df0df67a154b/amicleaner/fetch.py#L85-L85
https://github.com/jshumakerpruitt/ansible_beanstalk_rails/blob/b3899f284b0ee2798ab430dd874a69528b2471e0/ec2.py#L665-L665
https://github.com/nilotpalutkalit/TestGit/blob/a1c4bfa8b44df5b95ecbca5cbab4f032e49bd79e/chalice/awsclient.py#L334-L334
https://github.com/marcin-kolda/gcp-iam-collector/blob/42592cc58374bbb29523c41fc9233104b633d0ae/collector.py#L70-L70
https://github.com/tomwilkie/awesomation/blob/708a0ff2ffd431f24ed3f942cafd24882dc89620/src/appengine/history.py#L108-L108
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/clean.py#L25-L25
https://github.com/boundary/boundary-plugin-aws-redshift/blob/abfe88c7b1d029d3ba324d3113896ba4f9c9f60c/redshift_plugin.py#L18-L18
https://github.com/limamauricio/mykolla/blob/de7d6df9d8132268a293c5b25117312302da50cc/docker/kolla-ansible/find_disks.py#L59-L59
https://github.com/kiranpuligorla/ceph-s3/blob/a2c6edff27817ce46411db4f3004e2602925202d/s3tests_boto3/functional/__init__.py#L79-L79
https://github.com/rackerlabs/lambda-uploader/blob/a5036e60d45d1a4fdc07df071f5b6e3b113388d4/lambda_uploader/uploader.py#L166-L166
https://github.com/BusinessOptics/gryphon/blob/df007b94dc35401fed821c7808034a930f259550/gryphon/aws_classes.py#L167-L167
https://github.com/baikonur-oss/aws-eden-core/blob/81fa22e7c303abaa9642cddbb9aea215538d1bca/aws_eden_core/methods.py#L376-L376
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L65-L65
https://github.com/shantycode/awfol/blob/267e4460bbf4a318e93e1ea1d7a382e426be0af3/mods/list_lambda.py#L16-L16
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/network.py#L262-L262
https://github.com/DefectDojo/defectdojo_api/blob/7634ddfe25ddccc13eefe9066b2537b15ce80d6d/tests/defectdojo_api_unit_test_apiv2.py#L150-L150
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/security_services.py#L48-L48
https://github.com/BurgosNY/facebook-py/blob/a3d2e3dd831441fcaf6a46a637ea7a3a64768bba/Grab-shares.py#L25-L25
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/ec2.py#L198-L198
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/application_services.py#L295-L295
https://github.com/hdb3/ministack/blob/e188044c84b90c02b109d57011dbad7a388d0301/neutron.py#L18-L18
https://github.com/stevievb/sagemaker-labeljob-scoreboard/blob/038456cd2d83ba4bf365ecb305bf443cdc1aa404/job_progress_barchart.py#L63-L63
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/command.py#L172-L172
https://github.com/jedops/awsbigbrother/blob/ffe389d973e635e31b6f6fd6a7d4632073938984/awsbigbrother/client.py#L64-L64
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L55-L55
https://github.com/jharrington22/aws-pricing/blob/0aa9c8aa3d168e76bee99184e76f32befc68e8bb/aws_audit/aws_auditing_list.py#L192-L192
https://github.com/MerlinTechnology/lmdo/blob/f4ed6304e656eea0ee10ff75efd17e9a920edbf8/lmdo/cmds/s3/s3.py#L93-L93
https://github.com/antimatter15/eigensheep/blob/1d98117234d2055bdfd5425dea65e1adbee43486/eigensheep/core.py#L158-L158
https://github.com/unlockdmedia/ecs/blob/48fec6568a97091fd904dc70c5cdf7e69259cf0f/scripts/poll_service_stable.py#L40-L40
https://github.com/pmp47/Cloud/blob/2fd63df4f92d90508653ea76a37d55c2bd8a7ecc/cloud/aws_service.py#L623-L623
https://github.com/dchaplinsky/unshred-tag/blob/06678f2d162b44bff190cfd3e6dfec9fb7fa0ab4/control.py#L89-L89
https://github.com/wendb/ansible-hortonworks/blob/d0e28cad978cae2075b1ca775650d0ad7a2213b3/inventory/aws/ec2.py#L647-L647
https://github.com/nicc777/aws_metrics_collector/blob/0796da191b1619065a916e6f9b79ac98b80db9f0/aws_metrics_collector/aws.py#L316-L316
https://github.com/t04glovern/fluffy-finder-chatbot/blob/6df01075f4759c43bbb7250fee7a1b336405b33a/lex/utils/lexutils.py#L607-L607
https://github.com/int32bit/python-harborclient/blob/09c936279323cbea276299d2a8188c264d9bbe2e/harborclient/v2/shell.py#L325-L325
https://github.com/timofurrer/minion-ci/blob/411d0ea6638fb37d7e170cc8c8c5815304cc9f5c/minion/client/__main__.py#L58-L58
https://github.com/scoremedia/jaya/blob/3a17ad8b2f827c1c4246f592a0634a15f36079ef/jaya/lib/aws.py#L242-L242
https://github.com/lilinghai/tidb-ansible/blob/75c81efd31f45c286e0ecf9aba4e8ebcb413f4dc/cloud/aws-ansible/ec2.py#L700-L700
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L293-L293
https://github.com/cyberark/SkyWrapper/blob/26d4d74c9aa389b4a9d6681949bd48770f745953/handlers/RolePermissionsHandler.py#L36-L36
https://github.com/nitzanm/boundary-plugin-aws-elasticache-python/blob/eaffc05ed33b904de68e75daacae1795b03074ed/elasticache_plugin.py#L21-L21
https://github.com/flou/brume/blob/9407537a4f24521b6d009a52a77b4f6deabb0b71/brume/stack.py#L236-L236
https://github.com/mapbox/watchbot-progress-py/blob/b9658db6d2bb5588e05b6d4e2d48baf88809e68d/watchbot_progress/backends/dynamodb.py#L150-L150
https://github.com/Sanyuan-Chen/RecAdam/blob/a9d8e4e83f426c8ad0a85ccef4d13854e29c3a8b/run_glue_with_RecAdam.py#L474-L474
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L242-L242
https://github.com/openstack-archive/python-tempestconf/blob/505e20a4dd771536257a4c4db645da707f727668/config_tempest/services/network.py#L55-L55
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1385-L1385
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/enduser.py#L34-L34
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L143-L143
https://github.com/daniel-rhoades/greeter-service-example/blob/18e935c36f06d2d58d2fd89a31e6c84b4b5ff4d1/deploy/library/ecs_service.py#L222-L222
https://github.com/johandahlberg/curiouscrows/blob/c4bd9adb0e43013b94d4e3a75dfc5f6f7a2ddaa0/provisioning/ec2.py#L552-L552
https://github.com/Nordstrom/nordypy/blob/ff8b84e45df074899dd683aa754bb36b13409846/nordypy/_s3.py#L304-L304
https://github.com/ucaiado/etl-intraday-bidask/blob/6b7331aec19d232df8b21f585e8b4ea4fe7210c4/iac.py#L274-L274
https://github.com/manMadeLogic/customerService/blob/7371690ba0bf7e6ec8b3d894011d41a31efb5441/context_get.py#L20-L20
https://github.com/wangtaoking1/hummer/blob/71ea6d828c52a13573dec06715c29b17cf6b1132/website/views.py#L181-L181
https://github.com/gravity-tak/vmware-nsx-tempest/blob/3a1007d401c471d989345bb5a3f9769f84bd4ac6/vmware_nsx_tempest/services/load_balancer_v1_client.py#L288-L288
https://github.com/samuelsh/s3-pybench/blob/763e3a38208e70f8335cdf4698ae809fa90b7e3a/s3_stress/multipart_upload_async.py#L50-L50
https://github.com/octo-technology-downunder/aws_ansible/blob/caf3de60601c6f587980f97882ff8893283d0d42/plugins/inventory/ec2.py#L476-L476
https://github.com/toddm92/vpc-delete/blob/919e536f01a617e6cfbd6085e0fc36a3803ac424/remove_vpc.py#L104-L104
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/serverless_tasks.py#L108-L108
https://github.com/siran/cloud-reset/blob/0589f04185998e4094c319a2b5a01925401ab7f2/lib/modules/aws_kms.py#L17-L17
https://github.com/wangyx2005/yunpipe/blob/c3ccf09f9cd128e47ebd109e19cc4249c8272002/yunpipe/pipeline/set_pipe.py#L91-L91
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/codedeploy_helper.py#L59-L59
https://github.com/nplutt/overprivileged/blob/698520c8b6d228f8659cf4be5db663009ec89a34/overprivileged/iam/policy.py#L26-L26
https://github.com/F-Secure/see/blob/0dc5ccb5ca3b9f8e9076e720851c61349ed5a11f/see/image_providers/s3.py#L92-L92
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L143-L143
https://github.com/CivicaDigital/awesome-aws/blob/6535264141c2d7d4e02ce7550b7dd46c396e50b0/Management/scripts/aws_resource_finders.py#L67-L67
https://github.com/Sapphirine/Reddit-Behavioral-Mapping/blob/e769b8d9623d08a47bb2624c630a1936ab569d6a/database/utils/fix_subreddit_name.py#L42-L42
https://github.com/heitorlessa/sam-local-python-hot-reloading/blob/d7ce8a74dcad780d559a589394477436ac376fc3/users/users.py#L76-L76
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/vpc_helper.py#L319-L319
https://github.com/tableau/altimeter/blob/a204c555576d15864f69ac6fa1657de8bcc74c19/altimeter/aws/resource/rds/instance.py#L114-L114
https://github.com/HPCC-Cloud-Computing/CAL/blob/7134b3dfe9ee3a383506a592765c7a12fa4ca1e9/calplus/v1/network/drivers/amazon.py#L135-L135
https://github.com/GeoscienceAustralia/metrics/blob/cc96cea425f56d762357037b3d2586dfdb728194/elk.py#L352-L352
https://github.com/AdamNovetta/AutoOrc/blob/386f021fc13842a957ba6d4a7ecec54a1888bbc2/lambda_function.py#L58-L58
https://github.com/lean-delivery/aws-scheduler/blob/75552977a9b7aab13272d71bc1d0bd9154e5197b/aws_scheduler/app.py#L155-L155
https://github.com/cybertronai/ncluster/blob/9c2a7fb9677dba9afe48c94f35bde7c41e4cc75f/ncluster/aws_util.py#L184-L184
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/deploy.py#L32-L32
https://github.com/samkeen/s3readme/blob/4757ed4f46768a78f943fbab0770dcd2087c5674/s3readme/s3_adapter.py#L83-L83
https://github.com/jedops/awsbigbrother/blob/ffe389d973e635e31b6f6fd6a7d4632073938984/awsbigbrother/client.py#L73-L73
https://github.com/GloballogicPractices/ECS-Kafka/blob/ed9c6fce5193e7f4398dad96df8df2ac20446b62/ansible/hosts/ec2.py#L717-L717
https://github.com/Signiant/dynamodb-autoscale-lambda-enable/blob/414d5db1d3f542798c3de31e56dabeb1c37928b5/lambda/enable-as.py#L48-L48
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/clean.py#L67-L67
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L240-L240
https://github.com/megmogmog1965/rds-startstop-scheduler/blob/d1ba89c52e34a4890829204db7fde910a43b282a/rds_startstop_scheduler.py#L215-L215
https://github.com/ARMmbed/mbed-devices/blob/d9f459cbe47a341734c0813ebcdd25633237e1d9/mbed_devices/_internal/linux/device_detector.py#L27-L27
https://github.com/Telefonica/awspice/blob/da6f6ee0a8d7a7206c1ea5e7ca8bbc83716b29fb/awspice/services/_ec2/snapshot.py#L17-L17
https://github.com/PTAug/fashion-analytics/blob/90049384bee24e65554f284f2109667d028dd754/fashion-analytics/database-tools/dynamointerface.py#L80-L80
https://github.com/base2Services/shelvery-aws-backups/blob/0c17194ce8addb24e6a2daffab271c9f390423d6/shelvery/redshift_backup.py#L120-L120
https://github.com/kuldeep24680/S3_bucket_object_size_monitoring_system/blob/47745913d104281be64f2c054bdaddbbe68c5151/lambda_function.py#L64-L64
https://github.com/PacktPublishing/Ansible-2-Cloud-Automation-Cookbook/blob/2007b18e29e80f61a5cf0c476ebeaeec0a64c407/Chapter08/openstack.py#L155-L155
https://github.com/BlackLight/evesp/blob/7abc1371bcd1680d315b2c56891cb9af1fe7079d/evesp/engine/__init__.py#L174-L174
https://github.com/Pashbee/ecsopera/blob/a7ed4507436cd7460060278369b4a197f54a63e6/ecsopera/awsamiupdate.py#L88-L88
https://github.com/idooo/pancake-hipchat-bot/blob/b8aa2fcf80af7af23694ad6457e36876810fdb06/src/bot.py#L38-L38
https://github.com/HewlettPackard/python-opsramp/blob/589ad85e853ce18a91e52790e3ebb2762a906dcd/samples/site_list.py#L40-L40
https://github.com/KablamoOSS/PyStacks/blob/001feefad093499face7918933fa0bba24a05c8c/PyStacks/PyStacks/organizationstasks.py#L210-L210
https://github.com/wavefrontHQ/wavefront-ansible/blob/f17789d9aa8826acf4760a91fbdba9f6e97cac1d/parent_folder_contents/ec2.py#L591-L591
https://github.com/mpwibm/boto3-dynamodb/blob/3d62d48548d4ceaaeedee4672ea3cad400c9df47/boto3-dynamodb.py#L220-L220
https://github.com/rednes/ansible-aws-sample/blob/897ad6dcf69054d6b91813a0d113ac4ae0094c81/aws01/hosts/ec2.py#L757-L757
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/__init__.py#L109-L109
https://github.com/pmp47/Cloud/blob/2fd63df4f92d90508653ea76a37d55c2bd8a7ecc/cloud/aws_service.py#L979-L979
https://github.com/siran/cloud-reset/blob/0589f04185998e4094c319a2b5a01925401ab7f2/lib/modules/aws_kms.py#L17-L17
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L348-L348
https://github.com/henrysher/kamboo/blob/abc6eb0f17286788d0158ee9659b13bd7f5bdacf/kamboo/snapshot.py#L112-L112
https://github.com/enpuyou/script-api-lambda-dynamodb/blob/ecf7094714b7602cd69d308fd0777145742bbcb1/lambda_get_post_handler.py#L45-L45
https://github.com/OpenWhere/ecs-deploy/blob/b15febd8c752d1cdb7a436a27825406223df6f6c/ecsdeploy/ecsUpdate.py#L193-L193
https://github.com/Pashbee/ecsopera/blob/a7ed4507436cd7460060278369b4a197f54a63e6/ecsopera/awsamiupdate.py#L103-L103
https://github.com/jammycakes/lambda-tools/blob/8cc3342a3471418502960b1edad67f57a66bca8f/lambda_tools/configuration.py#L112-L112
https://github.com/easttimor/aws-scripts/blob/54a751c8734371af81640b980954735c8c322cd5/lambda/security_group_assassin.py#L127-L127
https://github.com/getspine/spinesible/blob/0828c7f23c7c02ad7ff886e04d2441b7b8020d94/roles/provision_iam/library/iam_role.py#L230-L230
https://github.com/Skyscanner/LambdaGuard/blob/ed323c9bc00b1941e0743f2d450a6ac85124fdb4/lambdaguard/utils/acl.py#L97-L97
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L1594-L1594
https://github.com/ryansb/ask-an-expert-sept-2017/blob/1d6f97ae7432417dd520281c5caca4e500858fe4/inventory/ec2.py#L666-L666
https://github.com/sendgrid/krampus/blob/ac7bb892f122439b8c840f5ec86608f3493d35e7/kinder/iam.py#L158-L158
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L186-L186
https://github.com/AdventielFr/ecs-crd-cli/blob/7b296c64086a204d3540da272e3d8dd74721c6c4/ecs_crd/prepareDeploymentLoadBalancerParametersStep.py#L138-L138
https://github.com/6si/shipwright/blob/f6fb93f82a83ddb856ab1a421c382302ac2e2e19/shipwright/_lib/source_control.py#L168-L168
https://github.com/MandyYdnam/Robo_App/blob/28a5dff97d6a10d880f6abe82e963f1886f97ff3/robo_app/robot_util.py#L187-L187
https://github.com/mounicmadiraju/dataasservices/blob/5e92b89a0deb68233eb70d528505f66bc9beb9df/data-science-analysis/facebook-sentiment-analysis/facebook-sentiment-analysis.py#L47-L47
https://github.com/joaquinpunales1992/pythonWatsonAPIs/blob/d5aa2c1792a85bdc5730d1c60fcf05b46d6c5cb7/episode-5/flask/src/watsonutils/languagetranslation.py#L53-L53
https://github.com/jonhadfield/acli/blob/d14abf3ad67bb8cb5ecac93c380544a16eddc7fb/lib/acli/services/clean.py#L27-L27
https://github.com/ThreatResponse/aws_ir/blob/cf66caedf35a6c48afaadc9a9e5b0cf6a17a6401/aws_ir/libs/inventory.py#L18-L18
https://code.amazon.com/packages/AWSTranscribePythonOpsTools/blobs/1cb10e9cc8b75ecde48f68ab886565de2a6e6f23/--/src/transcribe/commands/streaming_backup_helper.py#L36-L36
https://github.com/akshaypunwatkar/Serverless-Data-Engineering-Pipeline/blob/ad386509abc082af0fdace8eebe6e3481bc96430/dynamodb_to_sqs_lambda.py#L18-L18
https://github.com/hoffa/kitten/blob/37702b9094119503c99789c25b563d95b816cb14/kitten/__init__.py#L155-L155
https://github.com/witold-gren/ecsctl/blob/279910725884b82077f4bd3db9612efe5f7917dd/ecsctl/wrapboto.py#L149-L149
https://github.com/mcrute/alpine-ec2-ami/blob/bbd08c72fe5c07b749fad2b0950952cab98361c5/scripts/builder.py#L432-L432
https://github.com/virtlima/vmie-lambda/blob/ac727c487ac51bd5825e676b0e94df951a3377b3/check_import_status.py#L30-L30
https://github.com/jason-callaway/openshift-disconnected/blob/e283d6326b8526478f7ad35e022d026784a65d94/inventory/aws/hosts/ec2.py#L618-L618
https://github.com/base2Services/shelvery-aws-backups/blob/0c17194ce8addb24e6a2daffab271c9f390423d6/shelvery/ebs_backup.py#L26-L26
https://github.com/alertlogic/al-aws-access-analyzer-collector/blob/5ca9cbd840f3fa50af34b58f353971601f2ad41b/al_aws_access_analyzer_collector/collector.py#L91-L91
https://github.com/jason-callaway/ansible-workshop/blob/ff1fff7008cdcf1eb734d1181da7b60e8ed4d9ac/inventory/aws/hosts/ec2.py#L584-L584
https://github.com/davejm/Facebook-Album-Downloader-Parallel/blob/987447e9f2d60134ec5ba0f85899787f9220de47/fbalbumdownload.py#L51-L51
https://github.com/baikonur-oss/aws-eden-cli/blob/3b22b6a2e07e0f034b6ece9223ddfe38f2b2d1b8/aws_eden_cli/dynamodb.py#L206-L206
https://github.com/ForwardLine/backup-nanny/blob/67c687f43d732c60ab2e569e50bc40cc5e696b25/backup_nanny/util/backup_helper.py#L26-L26
https://github.com/15-411/Tango/blob/b4659b456282575011979408cb860efd28de15ea/tools/ec2Read.py#L51-L51
https://github.com/pmp47/Cloud/blob/2fd63df4f92d90508653ea76a37d55c2bd8a7ecc/cloud/aws_service.py#L1172-L1172
https://github.com/thiezn/awsaccountmgr/blob/822b4de2e9abdc25ea393c3bd334359ca13e7adf/awsaccountmgr/vpc.py#L57-L57
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L318-L318
https://github.com/LordAur/s3chan/blob/7a87f50650a2c4f73361bc71b965d0114d67f1bc/s3chan/s3.py#L53-L53
https://github.com/tdsymonds/aws-operating-hours/blob/dc60cf14a0a53027b3978ad8e418da0dacf48235/lambda.py#L77-L77
https://github.com/thiezn/awsaccountmgr/blob/822b4de2e9abdc25ea393c3bd334359ca13e7adf/awsaccountmgr/vpc.py#L44-L44
https://github.com/vlesierse/aws-ecs-automation/blob/9bef89c3b89cfaa052ca113f3bf773bf16f9b63e/ecr-deploy/deploy_handler.py#L76-L76
https://github.com/Hybrid-Cloud/conveyor-caa/blob/7255d5717db4ba4e42da9228bcc2071ddf3ebd6f/conveyorcaa/driver/aws/client.py#L224-L224
https://github.com/jc1518/AWS-GuardDuty-Manager/blob/b207ac8756b4285945b8616bcd76a43b56934224/guardduty/__init__.py#L208-L208
https://github.com/CiscoTestAutomation/CL-DevNet-2595/blob/541da887aff597e9a76e4bce4d2e43f038571ccc/patches/GenieRobot.py#L774-L774
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/ecs.py#L18-L18
https://github.com/SpekoTechnologies/ecs-auditor/blob/f9b59ba4672aa4b48ad759b3ab37003d590ba275/ecs_auditor/client.py#L56-L56
https://github.com/ebull53/AWS_Connect_Integrations/blob/70fd166559b10766a6d1e21217088a4800bd59b1/Slack Slash Command/slash_Command_function.py#L27-L27
https://github.com/IAC-InfrastructureAsCode/infra-tools/blob/47927f64bde99e8c2e16c73c01578d24e71b9c81/ansible/inventories/aws/ec2.py#L831-L831
https://github.com/jerryscott/grs_index_chat/blob/df46326dc2cf0b626a14e72aef2bf92785357c6f/watsononlinestore/watson_online_store.py#L231-L231
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/security.py#L101-L101
https://github.com/alphagov/transfer-coronavirus-data-service/blob/3d08fe974390677f5abb6f7fa0b929336f0d36f0/user.py#L452-L452
https://github.com/jwplayer/sparksteps/blob/71ad2886403832efda695577e47c701e49344b8a/sparksteps/pricing.py#L68-L68
https://github.com/Gubaer/ethereum-on-aws/blob/2caccaa0179c94d254bc505d44774fa81572ca3e/ec2.py#L705-L705
https://github.com/nicc777/aws_metrics_collector/blob/0796da191b1619065a916e6f9b79ac98b80db9f0/aws_metrics_collector/aws.py#L148-L148
https://github.com/ncheneweth/kvs3/blob/ac3483ef53c2ef1600ffb39cf918aab08edcf13c/build/lib/kvs3/commands.py#L66-L66
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L385-L385
https://github.com/eva01/sayaKenaHackDynamoDB/blob/d2e715f497fe81e5ece4780d76f08d7fdcff0c9b/LoadDynamo.py#L38-L38
https://github.com/serhatbolsu/robotframework-appiumlibrary/blob/7f1f606e3cbcdbda37323e0be7ab5a20b7b7f41b/AppiumLibrary/keywords/_logging.py#L40-L40
https://github.com/soccerties/Drupal-AWS-Ansible/blob/df62859dac53857c88c7535074f94a5229c109be/inventory/ec2.py#L476-L476
https://github.com/cogniteev/dropbox-python-sdk/blob/e029d75a62ef402192e52766f3e393b67923218c/dropbox/datastore.py#L407-L407
https://github.com/soldierxue/s3bigdatasync/blob/ca31506c00478c13adfc0807353066d4e3b705b1/UICenter/BackEnd/ddbModel.py#L87-L87
https://github.com/crucialwebstudio/unemployment-reminders/blob/3472949bb562fc92e04c8108b2b55e2e73e6cf85/src/bot/repo/alerts.py#L41-L41
https://github.com/0nri/remove-default-vpcs/blob/6ee725855f6a26e055538e1867d6cd96a1aacc0a/remove_default_vpcs.py#L48-L48
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/vpc_helper.py#L106-L106
https://github.com/KCOM-Enterprise/cfn-square/blob/cb3607f48c64c44fd68664277d5511c46b02a0a1/src/main/python/cfn_sphere/aws/ec2.py#L30-L30
https://github.com/developmentseed/cogeo-mosaic/blob/e3d82ba37d90de09416f148014b32d2e59b94a4d/cogeo_mosaic/backends/dynamodb.py#L79-L79
https://github.com/K-OverCloud/Composable-VM-Migration/blob/04d89843ebf83b56f8a1f8a6ddd2e71c6efece2f/sender/getConfigurations.py#L4-L4
https://github.com/Stuxend/dagobah/blob/a49e89867252ea712953d7883a80f6f46a5a2a17/python/modules/collector.py#L69-L69
https://github.com/Cloud-Architects/cloudiscovery/blob/475c3877bef79b8159ba97a05947a68c76a86c44/cloudiscovery/provider/vpc/resource/network.py#L823-L823
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L305-L305
https://github.com/ebi-ait/hca-util/blob/8eb12d4f2cdf06fcb0f785bdda5cbce70275cf55/ait/commons/util/command/list.py#L90-L90
https://github.com/internap/openstack-firstapp-stepped/blob/2613cbf9a5d7ccff1b58cb773e8f63629aaec37c/shade/firstapp-getting-started_8.py#L6-L6
https://github.com/lyrasis/islandora8-terraform-aws/blob/3193273b51879ff788bf1770e98ca0c170b093a7/bin/ec2.py#L702-L702
https://github.com/atharvai/pytails/blob/5e708dea86e7fa4fcee3abedf13658b812ef3575/pytails/state/ddb_store.py#L118-L118
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L44-L44
https://github.com/navapbc/ecs-utils/blob/3ae7f56ad0ec89cd31f7006ef0890d6476aab25e/scripts/ecs_utils.py#L76-L76
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/iam_helper.py#L46-L46
https://github.com/Signiant/ecs_custom_metrics/blob/30b1900f4043d84a21317c5489d41074c8f31ef8/report_scale_down_metric.py#L122-L122
https://github.com/boundary/boundary-plugin-aws-redshift/blob/abfe88c7b1d029d3ba324d3113896ba4f9c9f60c/redshift_plugin.py#L18-L18
https://github.com/labd/ecs-deplojo/blob/fb7b153f84916c751c9e699a643b41f63af773eb/src/ecs_deplojo/register.py#L39-L39
https://github.com/dphiggs01/Ask_Amy/blob/ee3db434c0d467935e7e7d09312dcd891475c8a5/ask_amy/database/database.py#L91-L91
https://github.com/fernandosure/ecs-compose/blob/d526e50181daa11d4a5a5dc75bcb3e7d515c79b2/ecs_compose/deploy.py#L229-L229
https://github.com/SkIoT-Cloud/config/blob/dd3bbcbb5118323294923ea484c16df5931d5e7a/roles/master/files/ec2.py#L718-L718
https://github.com/ThinkNear/ansible-aerospike-example/blob/3077d43d593c198d79e70abf344e582be239a348/inventory/ec2.py#L584-L584
https://github.com/nikalgivxxx/chalice_aws/blob/3c5eed564b53b16e069eb179baca6845fc9554f1/chalice/awsclient.py#L130-L130
https://github.com/jason-callaway/ansible-introduction/blob/c324450549749a6c97354d8b2ed545d557951e68/inventory/aws/hosts/ec2.py#L584-L584
https://github.com/ThreatResponse/aws_ir_plugins/blob/b5128ef5cbd91fc0b5d55615f1c14cb036ae7c73/aws_ir_plugins/tag_host.py#L26-L26
https://github.com/heph/limn/blob/2fddc4e376289806e96f9504557bc4bde94dfabb/limn.py#L206-L206
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/check_usage.py#L251-L251
https://github.com/salarora/swf-sns-python-example/blob/47e7bb7726eda521566eec7afae8efe62697049e/utils.py#L16-L16
https://github.com/Skyscanner/LambdaGuard/blob/ed323c9bc00b1941e0743f2d450a6ac85124fdb4/lambdaguard/core/APIGateway.py#L51-L51
https://github.com/GeoscienceAustralia/toucan/blob/7d180cbe445b6e04f28188aa0bde5b30d1cea144/monitoring/elk/elk.py#L361-L361
https://github.com/ARMmbed/mbed-tools/blob/b9b6e77e18b8b21eae445493c4d2e54d8c253b8d/src/mbed_tools/devices/_internal/linux/device_detector.py#L27-L27
https://github.com/ndoit/awsdit/blob/3d4c8dd408eeba714f644367bb81381dc40ba4ab/aws_audit/local_helpers/ec2_helper.py#L171-L171
https://github.com/1and1/oneandone-cloudserver-module-ansible/blob/973e1992f9d08e04454544c4fee4c6bf7472d4e7/oneandone/oneandone_load_balancer.py#L418-L418
https://github.com/graykode/mlm-pipeline/blob/4382edececb5aff0f7320f91a11dd9b05d6e5827/worker_controller/ansible/inventory/ec2.py#L702-L702
https://github.com/crowdbreaks/crowdbreaks-streamer/blob/625abf3a3e8d7414f397f1296120dd3e0979d581/web/app/stream/s3_handler.py#L70-L70
https://github.com/MartinMReed/aws-iot-baseline/blob/6d289beb09649001acf9739ac55c6e86b537366b/cloud/cdk/baseline_cdk/resources/cfnres/iot_thingtype/index.py#L118-L118
https://github.com/Riebart/slot-c/blob/da3918c9591647d16e40c33144d3142c569f60ae/Lambda/GetChannels.py#L41-L41
https://github.com/davidclin/cloudcustodian-policies/blob/7932c17f1f90caec51cc558b889e0aba864825d5/custom-site-packages/iam.py#L1583-L1583
https://github.com/joehack3r/aws/blob/2175566c858765aa240fdbe2ab230a6f2e8ad7d5/lambdas/stale-security-groups/index.py#L91-L91
https://github.com/eva01/sayaKenaHackDynamoDB/blob/d2e715f497fe81e5ece4780d76f08d7fdcff0c9b/UpdateTable.py#L30-L30
https://github.com/mattclay/aws-terminator/blob/5eefcb9ebc50c9448d9e408334a14d1dfbfc9b64/aws/terminator/compute.py#L342-L342
https://github.com/PacktPublishing/Hands-On-Amazon-DynamoDB-for-Developers-V-/blob/b0b8bb649fc03ba0f8d018b743b43ff9af1760ff/Section6/Part2/validate_auth.py#L41-L41
https://github.com/rgalba/DevOpsServerless/blob/c7161dcca6462d1fe5840dd7887101ce48c029f6/todos/list.py#L12-L12
https://github.com/haiwen/seafobj/blob/086928c1c49d40ad597ef908bd3fde71fde8c233/seafobj/backends/alioss.py#L54-L54
https://github.com/Akhilkm/AWS_ELB_log_analysis/blob/6a180b3fcdfc646f4e7a9952bcd6c5a225aed39c/cft_log_analysis.py#L70-L70
https://github.com/Dallinger/Dallinger/blob/2969ff6899325ca0aeed9a651ed8f5bbfd0abd58/dallinger/recruiters.py#L748-L748
https://github.com/objectfs/objectfs/blob/13bb5e240eb24525d7a379bdd9e69ef706a3d47a/objectfs/core/common/snslistenser.py#L58-L58
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/sns.py#L27-L27
https://github.com/mkarliner/exectoy/blob/96286e745b053acc232b89d692242dcc69ee1b9a/main.py#L187-L187
https://github.com/ecodistrict/pycodistrict/blob/2214ecb93a14454c5f15a232adee79a489fd1c63/model.py#L56-L56
https://github.com/Fluent-networks/floranet/blob/f025825fa234194646d9831bd52fa3a3a55c0666/floranet/appserver/azure_iot_mqtt.py#L233-L233
https://github.com/pg/iot-sec/blob/2b6ed69796713c0636eeca03dec289ba015d9ddd/framework/message/dev_client.py#L34-L34
https://github.com/0ip/mahitahi/blob/25272b30bda0d893dd9ea4893b4a74b536525187/examples/mqtt_gui.py#L89-L89
https://github.com/CacheBrowser/cachebrowser/blob/4bf1d58e5c82a0dbaa878f7725c830d472f5326e/cachebrowser/ipc.py#L189-L189
https://github.com/cygairko/PyDioder/blob/e2536d98ce0acaf75a9169aba9d7b9f9fd57aac3/mqtt.py#L51-L51
https://github.com/TyrManuZ/cumulocity-python-agent/blob/c5ef8df68a5d6bf765dcf045020846ec48be8df1/cumulocity-agent/client/bootstrapClient.py#L44-L44
https://github.com/MA3STR0/AsyncAWS/blob/c7f795023b96331425cd2156e91f6205a4492096/examples/sns/create_and_publish.py#L18-L18
https://github.com/mbiuki/minicloud/blob/c7e0f2cbe442cb732316da42f8e2d430a2b6ee56/RaspberryPi/AWSIoTPython/basicPubSub.py#L96-L96
https://github.com/PacktPublishing/Building-Serverless-Python-Web-Services-with-Zappa/blob/96a8988085252c455946a5d5fb8dd8be3814b69d/Chapter09/notify.py#L10-L10
https://github.com/eschava/broadlink-mqtt/blob/959dcf15c20789e46e5bc2bd4c573196b1d790ff/mqtt.py#L219-L219
https://github.com/helotism/plarin/blob/168c65d1199bfb2a7c8c0d8f8f99b70d361202d1/application/physical/py/mqtt.py#L67-L67
https://github.com/nats-io/nats.py2/blob/7b17b272a642ff59e08e9d81fd733b4d3f58f9c6/benchmark/pub_sub_perf.py#L98-L98
https://github.com/elsabo/watsoniot-python/blob/09b5cc059360abd5a2e5b2b023467db188161856/EnergySample.py#L100-L100
https://github.com/dhempy/aws-iot/blob/a890a40878d59484d4d1f1e0b6cd22d46b3ff8dc/mb.py#L152-L152
https://github.com/RobertoFalconi/HouseTemperatureMonitoring/blob/bc8e90b4fc35c37822b1b3a6bee9aa977f51eeaa/PervasiveSystems.py#L205-L205
https://github.com/madron/iotapp/blob/53c34e59f44aa36a0c018a16d39ab3afe680a805/iotapp/base.py#L48-L48
https://github.com/ARGOeu/argo-ams-library/blob/70d2fdcc619febb1a641892d74f6f1b9907b3a3e/examples/publish.py#L33-L33
https://github.com/sdague/arwn/blob/5557adfd7d718a0b6b1ed280b6b4208f4d4fa28a/arwn/engine.py#L189-L189
https://github.com/rizasif/gcloud-iot-appengine/blob/60da0f7583cc956d81493a6a2f75a44491ba974f/testing/goo.py#L110-L110
https://github.com/wallyqs/asyncio-nats-streaming/blob/dcc9802ef567a62c0e2d019009609689415a91c3/examples/basic.py#L31-L31
https://github.com/arupiot/iotdesk_sonoff/blob/40b504737b4efad4c2aede5e2228bd75d5601c8b/ipaddress.py#L31-L31
https://github.com/mike-wendt/emr-notifier/blob/a09cc65d00e4f559fab31be2dfa8600cbbc90df8/notifier.py#L25-L25
https://github.com/mcaden/pi-py-relay/blob/934dba63638f09672b3168b29b1dbdc2245a5bf7/relay-mqtt.py#L93-L93
https://github.com/Fayazdeen/smartCityProjects/blob/f1d03572a1e8c0d07dcd47c2060204c0a379930f/samples/basicPubSub/basicPubSub.py#L94-L94
https://github.com/mbainrot/home_automation/blob/5729e7acf6b4eb3465438fd1285546e9494f4d85/testclient.py#L37-L37
https://github.com/PyGPAI/PyGPNeural/blob/8daaffded197cf7be4432754bc5941f1bca3239c/cv_pubsubs/cv_pubsubs/webcam_pub/frame_handler.py#L29-L29
https://github.com/nats-io/nats.py/blob/b77bd2be28296fd4e1db9082f634bb80c7690b29/examples/context-manager.py#L38-L38
https://github.com/kevinkk525/micropython_iot_generic/blob/f58730ff387a09077b8bb73b0b0f57a1c8c72485/_testing/upython/app_mqtt.py#L60-L60
https://github.com/kennyams/wipi/blob/2e4a0e795696d9153dd5dfda435d441f9f5d6f0b/awsiot.py#L110-L110
https://github.com/Saas-Auto/IOT_Projects/blob/0c077528c283a96eaf867a2fe4c18b8b052e6abb/AmazonAWS_IOT_Python/Source/Mqtt_Demo.py#L63-L63
https://github.com/jcarm010/rtmessenger/blob/040b64868c08d372c998a410c411eaffe16d2611/pyrtmessenger/pymessenger.py#L85-L85
https://github.com/bkbilly/AlarmPI/blob/38c6407fab31aa21dd34a21ab435535f45a8d3f7/alarmcode/notifier.py#L198-L198
https://github.com/LTS-AS/ERPconnector/blob/69223115677b042c2f85b5f239b6d12f5975065f/src/drivers/aws_reader.py#L64-L64
https://github.com/ARM-software/Cloud-IoT-Core-Kit-Examples/blob/91923cdf588f3983159bb3ae4683736d5b06ffe4/pubsub-thermostat/pubsub_thermostat.py#L208-L208
https://github.com/lucadruda/iotc-micropython-client/blob/2f9337bae3fa1037dfb0cae1d263a1afcece05bd/iotc/__init__.py#L120-L120
https://github.com/scriptbuzz/aws-iot-raspi-sensors/blob/fa763d2fe50d1aa742b474c7266e864d863785b0/basicPubSub.py#L220-L220
https://github.com/MartinMReed/aws-iot-baseline/blob/6d289beb09649001acf9739ac55c6e86b537366b/device/container/src/baseline_device/service/shadows/sample.py#L34-L34
https://github.com/SmartBlug/mqtt_transform/blob/685eb5766cbf7d66df04f1c95a53d8de96f08862/main.py#L110-L110
https://github.com/teXXmo/TheButtonProject/blob/a9ce761bccd6ced0200cbd5fc0cd9b42b1dbbaf1/src/AzurePublish.py#L26-L26
https://github.com/BlackLight/platypush/blob/aa631deb88f0332fd9c2b185d427fc4650c786e9/platypush/plugins/google/pubsub.py#L86-L86
https://github.com/Kanac/IoTSecureCloudCommunication/blob/68eb51f5e198b28acdd7ff337ac4bae111f70b9b/AWSIoTPython/basicPubSub.py#L96-L96
https://github.com/FunPythonEC/uPy-rosserial/blob/31db357710a2fc7d04dc4d23f2626a8c65b74351/tests/publishSubscribe.py#L17-L17
https://github.com/nanderson/mqtt_client/blob/351065eef4c4d8e3ea69df464740b751e0d03ba7/mqtt_client.py#L41-L41
https://github.com/Joegratz/scenesetter/blob/793e80f0719c47e850dd5aedc25a7da31c3b16b1/scenesetter.py#L197-L197
https://github.com/atx/python-mipow/blob/c018fa81b96ca166660e629631be7aafae1e6d26/mipow/tools/mqtt.py#L49-L49
https://github.com/dclobato/comunicador/blob/c4e6a77702654b26ce4d5c1a2df945ec27b3be8f/cliente.py#L101-L101
https://github.com/thomasjsn/powerwalker-python-lib/blob/689442bba4f9a1a8c0a738eb9e09eac3dbd2213d/mqtt.py#L50-L50
https://github.com/nats-io/stan.py/blob/e0916966d162671e024f49d48748a3a5fa39a0b1/examples/manual_acks.py#L28-L28
https://github.com/gssankar/googlecloudplatform/blob/910ba5a7f54889de2c01d3150aeb760a9463904f/iot/api-client/gcs_file_to_device/gcs_example_mqtt_device.py#L242-L242
https://github.com/LudwigKnuepfer/mqtt-hue-controller/blob/a8dbd989459280d2e1bf4df1d8fa3875997d13cf/mqtt-hue-controller.py#L47-L47
https://github.com/lahardy/IoT-in-a-Box/blob/2cd51b2c5a6ced7acccd3799a3f6cd4196d62fbd/flow/iotinterface.py#L29-L29
https://github.com/glynhudson/leaf-python-mqtt/blob/84a2ec6110bf3d9ca26d9fc2b1c732bc55ffdc1f/leaf-python-mqtt.py#L51-L51
https://github.com/adhorn/rasp-sensehat-iot/blob/ff4a4c76c97adf398c2957a726c22fe9964517af/mqtt-sub.py#L67-L67
https://github.com/e-calder/openfin-python-adapter/blob/1be7514ea996ee0e299d7239741503fb04a68e2d/example/example.py#L13-L13
https://github.com/finos/openfin-python-adapter/blob/1d059d5d336d6986e1df56272ded82910ee531b1/example/example.py#L13-L13
https://github.com/duncanHsu/CowMQ-Python/blob/ef0cfa1f7e101a84061184c9f672e8d0a070c10a/cow_mq/server.py#L101-L101
https://github.com/JoseIbanez/rp-iot/blob/4db13a5b2f0d5f8f21452ab4babbbd486ce73844/p12-sqllite/mqttUpdate.py#L213-L213
https://github.com/xshellinc/training-kit-5/blob/236648603bc635e4014421c29915a1fca58653a0/chapter5/voice_kit/speaker.py#L39-L39
https://github.com/IoTtalk/iottalk-py/blob/d0c9b006b0e04af2820624b4a8ad78bfceec00ac/iottalkpy/dan.py#L202-L202
https://github.com/JorgePe/EV3-IoT-Train/blob/70488d1f5fb94ac138b9ac2461ed6c0cab165719/main.py#L118-L118
https://github.com/lrakai/aws-iot-device-sim/blob/26710d8c03d329325e732d3b7d12dbef83673bbf/scripts/airConditioning.py#L273-L273
https://github.com/flyte/pi-mqtt-gpio/blob/3df90153f57d15fe874604d918fb2894c71e55b3/pi_mqtt_gpio/server.py#L477-L477
https://github.com/AgileVisionCompany/iot-temperature-sensor-emulator/blob/c20cc4cf4f00c383d9ab00a61ea724ecccee5203/sensorClient.py#L162-L162
https://github.com/danilop/security-camera/blob/0d8232be4556b49c3268095a0b891afac5b6a083/cam.py#L206-L206
https://github.com/Azure/azure-iot-sdk-python-preview/blob/50060e8c36d5751f8d207fa277db958ba89e9088/azure-iot-device/azure/iot/device/common/pipeline/pipeline_stages_mqtt.py#L139-L139
https://github.com/iqrfsdk/iqrf-daemon-examples/blob/884de7583fcc9362b452e6b37a0dbcc3c35791af/python/iqrf_daemon_mqtt.py#L140-L140
https://github.com/corradosantoro/phidias/blob/8f07e9a5907b73e6762a8f5d5428bdbf54aa9205/lib/phidias/Runtime.py#L257-L257
https://github.com/mail2nsrajesh/murano/blob/b5347a103a869f99c251d2ede1163b0258637ef3/murano/engine/system/agent.py#L95-L95
https://github.com/thingface/python/blob/3a1b347e2d7f568353ae3e15a9f49f519d0d84fc/thingface/thingface.py#L181-L181
https://github.com/zerodhatech/pykiteconnect/blob/f71087f35ff27178b99646790a3d8850452e0f02/examples/ticker.py#L26-L26
https://github.com/ertis-research/reliable-iot/blob/c7a1f6bb69099797e2136522dbdda94c2e6a4895/IoT_Recovery/recovery.py#L30-L30
https://github.com/Juniper/jet-app-store/blob/f8d62535a613f3c41679077ca14d53084659409b/Traffic-Management-App/utility.py#L50-L50
https://github.com/cr4zyd3v/python-3xbit/blob/4664850e4c887ad88831f85778282e513caae838/threexbit/pusher.py#L18-L18
https://github.com/opensistemas-hub/osbrain/blob/a9abc82fb194348cceaabb897b394821fee2f135/examples/pub_sub_more_on_filter.py#L35-L35
https://github.com/MAGI-Yang/fwaas/blob/151946dcb13150555eafb151dc6cc2297a6bcb8e/neutron_fwaas/services/firewall/fwaas_plugin.py#L154-L154
https://github.com/xuqinghan/docker-kafka/blob/b46f58e73570f1e519656ce300b40d9ae1a3da39/app/consumer.py#L5-L5
https://github.com/linksmart/optimization-framework/blob/926f75c120abd57dbdb267eb8dd88b04fefb2827/IO/MQTTClient.py#L126-L126
https://github.com/davidalexisnyt/micropython-workshop/blob/8ea69a57080ddefca4ba7bf169a99e930e2bd846/src/04-networkedSensors/mqtt_subscriber.py#L47-L47
https://github.com/delpass/aiokurento/blob/eddbd908c24ea049db4a9f04a0e2c96c74ccd288/kurento/media.py#L77-L77
https://github.com/sh4wn/python-heartbeat-maker/blob/f6b2f914ec2dd6e104f8ce746fdc422f97f3c8cf/HeartbeatMaker/__init__.py#L39-L39
https://github.com/Luzifer/mqtt2influx/blob/d10d16819f54dfe589d9eb2838e79cc904f93f11/main.py#L33-L33
https://github.com/kdart/pycopia3/blob/8a7c820f096245411eabbb72345e4f30a35988b6/net/pycopia/imapCLI.py#L263-L263
https://github.com/East196/hello-py/blob/6ff87c19ed8632f4fb6fcc467a3cd00de18e38d6/robot/wxgui.py#L99-L99
https://github.com/toschoch/python-smartgadget/blob/9b820e2870b6c4255ebe491efed2b8280fb6de07/smartgadget/device.py#L78-L78
https://github.com/Cashiuus/footlocker/blob/c1672a0ce9fb7a1869132eec35af2e1687571ff3/cherry-server/cherryDBServer.py#L121-L121
https://github.com/mgeerling/autoscaler/blob/40a10108fe44f8ecac2df97fb6bbaccce19e352d/iot/api-client/end_to_end_example/cloudiot_pubsub_example_server.py#L183-L183
https://github.com/EtienneMD/Alexa-Ecovacs/blob/d0ee083c3d0728ebbfda3f41ae84979c6aad36d7/Deploy/sleekxmpp/roster/single.py#L218-L218
https://github.com/eddieir/design_patterns/blob/807517d717c2e1dc5cc14b543de270204f3985dc/RX/rx_example3.py#L17-L17
https://github.com/zwjjiaozhu/gitchat_download/blob/23b3cabcd7c4ed3f2364fa39e659d0f3504b6075/gitchat_download.py#L354-L354
https://github.com/G8bao7/alarm/blob/15299e48f8c5d74b018aca8e0a5efb6ca2ef3ff8/venv/lib64/python2.7/site-packages/supervisor/process.py#L782-L782
https://github.com/signeus/WebSockets/blob/a3013ed684404a95c3608e6016b28ce08b16eeb8/examples/twisted/wamp/pubsub/decorators/frontend.py#L58-L58
https://github.com/graphql-python/gql/blob/fce2782e605bb2a4bfbbb9d6bf03ed4b459f1353/gql/client.py#L134-L134
https://github.com/wuxh123/iot_server/blob/73a0ead76f55372425a15edb2fc93a9b24a1a4cc/my_mqtt/my_mqtt.py#L57-L57
https://github.com/nicolaguglielmi/ESP32-to-DataStudio/blob/026c8f6b188f9dfdba28798622a025b1462fe7eb/iot-test-only-temp.py#L83-L83
https://github.com/paul-blankenbaker/iot-upython/blob/3578f0899976fb15c6b961c8e7de483ae5480b00/mqtt/main.py#L46-L46
https://github.com/felipenwelter/iot-predictive/blob/85474b0278a4607003c2dc98fe39a341ac249656/server/simulation/mqtt_send.py#L18-L18
https://github.com/Razvy000/aiception_webinar/blob/d45bcd64e4d550879df25b2970e4fe3afc065ed8/09_publish_pubnub.py#L56-L56
https://github.com/HackPartners/darwinpush/blob/3e9e049199313ec91e6fd164fe9ba559ba128de9/darwinpush/client.py#L287-L287
https://github.com/jhoniscoding/proy_prot/blob/fd8134ee263b1476a745c7521d1c5b3f767319af/mqtt/mqtt_sub.py#L37-L37
https://github.com/EnMasseProject/systemtests-clients-docker-base/blob/34456bbaf28c1c0e925888e63b4ab418b0053a0a/stomp-client.py#L75-L75
https://github.com/danilop/security-camera/blob/0d8232be4556b49c3268095a0b891afac5b6a083/cam.py#L208-L208
https://github.com/dymbe/open-sesame/blob/403d6d3f9e93526e8695644106f9a006de4163c3/main.py#L22-L22
https://github.com/molodoj88/mainfluxpy/blob/7895b2b76dabe232effe8a1350ca8c1a31bf050e/mainflux/transport.py#L168-L168
https://github.com/gramaziokohler/roslibpy/blob/909b87fdcd1ad42e23d14f2ddb83b1ab90463d3f/docs/examples/02_check_latency.py#L21-L21
https://github.com/Juniper/open-nti/blob/49d38251a79df19c0a4d49c603d9c58a495ea91f/tests/open_nti_input_syslog_lib.py#L223-L223
https://github.com/claytantor/flashlex-iot-python/blob/0b098ec9f377aef957d3281cbbef718e34abfe9d/flashlexiot/backend/thread.py#L73-L73
https://github.com/dougthor42/DnD/blob/2e13c6ec4523990c24827c176f37b872b521a075/dnd/dnd_wx.py#L133-L133
https://github.com/hubo1016/vlcp/blob/61c4c2595b610675ac0cbc4dbc46f70ec40090d3/misc/testredisclient.py#L30-L30
https://github.com/floscha/tinycards-python-api/blob/2c16eca1fc66737de4f588c89a4a1a6b78c2e064/tinycards/client/tinycards.py#L79-L79
https://github.com/drytoastman/homeautomation/blob/1db8db5621b44be7ae06c035583a2e799793fe38/hass/soundserver.py#L22-L22
https://github.com/theolind/pymysensors/blob/d192371871c211bcf978a44e820c4ae4cf320161/mqtt.py#L31-L31
https://github.com/geowa4/presentation-rxpy/blob/e035e50ad9fe63b69beca92f618ad0e7864dde71/five.py#L55-L55
https://github.com/kiv-box/kafka/blob/debec1c4bc8c43776070ee447a53b55fef42bd52/ansible/lib/ansible/module_utils/redhat.py#L205-L205
https://github.com/nats-io/nats.py2/blob/7b17b272a642ff59e08e9d81fd733b4d3f58f9c6/benchmark/pub_sub_perf.py#L87-L87
https://github.com/wintoncode/winton-kafka-streams/blob/5867a1c42fc80bba07173fd1d004b2849b429fdf/winton_kafka_streams/processor/_stream_thread.py#L132-L132
https://github.com/yujmo/python/blob/ff4802cd0ab00ba91f9ca466e52a39ce5da44791/mqtt/client.py#L4-L4
https://github.com/company-lol/flipdot-mqtt/blob/7986955e5308c6fb12c2c39db1eb497909ea1665/app.py#L19-L19
https://github.com/gsuitedevs/hangouts-chat-samples/blob/0ca3cbecc23c6719eaced0a2d29f9ae049c5693b/python/pub-sub-bot/bot.py#L61-L61
https://github.com/joowani/kq/blob/37f0d82fdfad0347fded2878c0e587820d27b4cc/kq/worker.py#L244-L244
https://github.com/dapr/python-sdk/blob/993fb1f85ed6a0e007bda73df4478457cbc59dc9/examples/pubsub-simple/subscriber.py#L6-L6
https://github.com/mpsamurai/neochi-kinesis/blob/9b7c4b0455806b3fc0695ece19325ebb7b060ff1/src/neochi/kinesis/kinesis.py#L39-L39
https://github.com/xjforfuture/networking-ngfw/blob/26fa3aa94e0ae733dde47c82f3372afeb07ff24b/networking_tn/services/firewall/fortinet_fwaas_plugin.py#L65-L65
https://github.com/icefo/PyQt5-Wamp/blob/c29d90011eaca2de3702efb3062c14b5ae131397/PyQt5_GUI.py#L31-L31
https://github.com/Electrolink/micropython-electrolink/blob/248078dadec744630d23828f0ddeb8ce50d1f71b/electroServer/electrolink.py#L61-L61
https://github.com/Morgan-Stanley/testplan/blob/77062d2be070b386310b078bb37d0e69ed52a907/examples/Transports/ZMQ/zmq_publish_subscribe_connection.py#L20-L20
https://github.com/goliasz/snowplow-kafka-sink/blob/6c2f7574c05e7eac73fd3f8f76eb06e4803b341f/src/main/python/router.py#L35-L35
https://github.com/Lauchturm/wg-ges-bot/blob/61aa100cc24c0dca50ed8d3a59ed86b4c64f9ff4/wg_ges_bot_tor_6_cities.py#L262-L262
https://github.com/jcrosen/nats-py-exp/blob/4ffbaef6fd5c0709d590ca4eb847eacb19d19571/scripts/subscribe_async.py#L46-L46
https://github.com/geowa4/python3-docker-pex-rxpy-asyncio-experiments/blob/bf7155ce345c888ebcd30525fcbb99ef1830a9e6/experiment/__init__.py#L24-L24
https://github.com/georgewatts/pytrader/blob/86ee3e56391ebd9a7164787ffbf2f830631277b7/main.py#L154-L154
https://github.com/anthonychu/python-iot-functions-signalr/blob/d4a3ea308fdd023f4051dfc3f00ad7ec87309c8b/src/device-simulator/app.py#L32-L32
https://github.com/zibuyu1995/iot-hardware/blob/396ee9003f2e1300b8767b445d2007d135a94b65/mqtt/python/sub.py#L32-L32
https://github.com/gnoll-project/gnoll-python/blob/cf2540d2220733ba2203d86ca939fa64f38d0af0/gnoll/nodes/base.py#L9-L9
https://github.com/MrMushroom/CarlaScenarioLoader/blob/6e250c105c38a5317dc7b0b4a9cfcc5e42ef5315/support/actor.py#L173-L173
https://github.com/warriorframework/warriorframework_py3/blob/0cafdebd6b8510964152068b29abf2e247fb16c8/warrior/Framework/ClassUtils/kafka_utils_class.py#L52-L52
https://github.com/googleapis/python-containeranalysis/blob/9d2f3a1d594f591812a59e9ec0fc5f838a12daa2/samples/snippets/samples.py#L234-L234
https://github.com/mail2nsrajesh/neutron-vpnaas/blob/dddb73ccb489fd2ef5a35818d4925072b00e0726/neutron_vpnaas/services/vpn/plugin.py#L61-L61
https://github.com/tomoncle/Python-notes/blob/ce675486290c3d1c7c2e4890b57e3d0c8a1228cc/contributed_modules/redis/redis_helper.py#L31-L31
https://github.com/filiphanes/jmap-proxy-python/blob/69c48708b0e27afeaff5e773b8ddb5bcbb4ba916/jmap/account/imap/account.py#L875-L875
https://github.com/docwza/deep-rl-tsc/blob/756ed454482a683ac0594ce347bccc8bf6a93db1/Vehicles.py#L94-L94
https://github.com/firedog1024/Azure_IoT_Central_MultiTech_Python/blob/f40876fdbd1b511752e91a5a335bbfe4a7e3c635/iot_central.py#L232-L232
https://github.com/destrudo/py_aumh/blob/b3fbb72fbfb6cb952e3c083898a922d90b14db7b/aumh/aumhMQTT.py#L189-L189
https://github.com/myDevicesIoT/Cayenne-Agent/blob/4fa4360d0c05dbbb65bd53cca0ca1014fcd45071/myDevices/cloud/cayennemqtt.py#L155-L155
https://github.com/DavidPurcell/murano_temp/blob/c43992459996c49fd404addb5a4309e39983296f/murano/engine/system/agent.py#L92-L92
https://github.com/NowanIlfideme/MafiaEngine/blob/cec0ea28172154d14a2db13f04c22b0b43834755/src/mafia_engine/ability.py#L52-L52
https://github.com/xunlin321/12306-/blob/4398e603056fb347c7cefeb1aa1a41b79db06bc8/py12306/cluster/cluster.py#L68-L68
https://github.com/Eyepea/aiosip/blob/553b7b2b408f1f165a1da68a876f27eaafe3ad1e/examples/subscribe/client.py#L21-L21
https://github.com/kiv-box/redis/blob/966a0c3f0a51282cd173b42a6e249d23f4e89dec/ansible/lib/ansible/modules/core/packaging/os/rhn_register.py#L390-L390
https://github.com/joba-1/Tasmoticz/blob/333f63bc8821b7c517bf46437b9be94a5da8a3c0/tasmota.py#L94-L94
https://github.com/zkjs/local-mon-server/blob/08b739025ca641fe6d2ec66b60fbd1ab91ae5d72/mq/mq-example.py#L17-L17
https://github.com/jadbin/freep/blob/e0b089576684e6328d3ca740cceb1beb0c383f14/freehp/manager.py#L42-L42
https://github.com/zabertech/python-izaber-wamp-zerp/blob/4986333cdcaaf95e45d1b0876bea9718eb66e475/izaber_wamp_zerp/wampcli.py#L207-L207
https://github.com/Loopring/hummingbot-deprecated/blob/43be8574ed9efd405aeee13a34c7a87ee732c7aa/hummingbot/market/bitcoin_com/bitcoin_com_api_user_stream_data_source.py#L61-L61
https://github.com/fareasthospitality/webapps/blob/35cdf5187bee1e662b2b47ae6a18ae6bfd145881/listman/listman.py#L213-L213
https://github.com/hugo8680/tequila/blob/23d8a8dae4843bc42cd9dba76d6c07296b0a8632/database/tornadoredis/pubsub.py#L48-L48
https://github.com/JonasPed/danfosslink2mqtt/blob/706948b0e26bd7ea7cd758138ba7d8b854d2e72f/danfosslink2mqtt/logic.py#L53-L53
https://github.com/CaveMike/pubsub/blob/6426eb4ca7ebd149fa086798e5c855f6bd53433e/service.py#L37-L37
https://github.com/shaldengeki/async-pubsub/blob/5c61899fc4db00a698495b3a27cfc4b3e2d61ea3/async_pubsub/core.py#L42-L42
https://github.com/hochoy18/ray/blob/b8a9e3f1064c6f8d754884fd9c75e0b2f88df4d6/python/ray/worker.py#L1719-L1719
https://github.com/wcmckee/pyatakl/blob/0f55f8447a70b6d0aa9d570dfb6262c2b952058a/pyatakl/getdrawn.py#L394-L394
https://github.com/ethereum/trinity/blob/255377eeba1a6fc218a960b94f6a67a4e43df587/p2p/peer.py#L502-L502
https://github.com/devicehive/devicehive-plugin-python/blob/ad532a57ebf9ae52f12afc98eeb867380707d47d/devicehive_plugin/api_handler.py#L59-L59
https://github.com/IoTree/IoTree42/blob/0ecf6213865782cff068878825997647540c8a21/IoTree_dir/home_user/iot42/mqttoinflux1.py#L51-L51
https://github.com/Jerrkawz/GarageQTPi/blob/644ab878956c3cbb4f6a5b98569f78a5a4b44ff2/main.py#L23-L23
https://github.com/dkumor/rtcbot/blob/611ed2fa52b1f1a2593d165354634c78a3a7089c/rtcbot/subscriptions.py#L170-L170
https://github.com/COLORFULBOARD/gce_task_runner/blob/aff4613bfac0c77b6f66095a3117ff74e61b84e1/gce_task_runner/core.py#L208-L208
https://github.com/hardwario/bch-mqtt2influxdb/blob/775048d22f13ec895efce9f6e25fb9b3b571ae68/mqtt2influxdb/mqtt2influxdb.py#L77-L77
https://github.com/anistark/redis-scheduler/blob/e52a924596d8a1a1cde057ab0945cca8c29677bc/RedisScheduler/RedisScheduler.py#L94-L94
https://github.com/nidhidamodaran/neutron-xyz/blob/7cd52cad1bc383ec53bd17d6d8edc2511e1f6554/neutron_vpnaas/services/vpn/vpn_service.py#L38-L38
https://github.com/yunify/qingcloud-network-plugin/blob/a57c8397ae04b6505a8c1fe613f1a4c527512417/src/neutron/callbacks/registry.py#L35-L35
https://github.com/tivaliy/iot-device-simulator/blob/fa291334f33bd58638650068d4579cda994f5eed/cloud_iot_mqtt.py#L169-L169
https://github.com/closeio/redis-hashring/blob/f5706673292d993fc5525f611f6ab0bf43a981f4/redis_hashring/__init__.py#L295-L295
https://github.com/julianghionoiu/tdl-client-python/blob/93a2e4d59e2295c4af73012dfbb75975e4447da3/src/tdl/queue/transport/remote_broker.py#L34-L34
https://github.com/kbrwn/projectquay/blob/3a77b5b1a94d51fa02abbdc9140c643499923926/data/userevent.py#L102-L102
https://github.com/WolfgangFahl/play-chess-with-a-webcam/blob/4719184543ddc725703d2507c28c4a46f140d259/pcwawc/videoanalyze.py#L164-L164
https://github.com/mtreinish/pymqttbench/blob/7b3bbd1a4de747492c3803667b2c48f9f432fb2d/pymqttbench/bench.py#L51-L51
https://github.com/frozenjava/TwinHunter/blob/49bf0f315d47b574d0ed2afe4df7c286256bd748/twinhunter.py#L31-L31
https://github.com/wirepas/gateway/blob/20f67fc96397b719bbe6f7baa815ec22b243edf1/python_transport/wirepas_gateway/dbus/dbus_client.py#L82-L82
https://github.com/dftossem/mqtt_ros_aws_iot/blob/0e0ae8d30d25753c5a12d936d07ae94730f3eccd/src/mqtt_bridge/bridge.py#L94-L94
https://github.com/jordiprats/python-calefaccio/blob/2d307cee02399782cae7371bdc9b3b5c6adc9cb0/calefacciod.py#L65-L65
https://github.com/chris-gunawardena/http2mqtt/blob/e0b9c99a2867ed2d6194cc81f8cc9262d0719f56/chip/chip_neopixels.py#L118-L118
https://github.com/ecsfang/PythonWeather/blob/f504f49430eecd13becf1b1dc1c5c6732b20f6ec/weather.py#L86-L86
https://github.com/hanhet/simple-request/blob/e3e4ec0c2551e6e68750f124bb7a314a5ccfdcab/Mediator.py#L26-L26
https://github.com/bkbilly/AlarmPI/blob/38c6407fab31aa21dd34a21ab435535f45a8d3f7/alarmcode/notifier.py#L154-L154
https://github.com/klmitch/heyu/blob/9bdc552115bb22d1d01910b0b851eb3cbc3b08d1/heyu/hub.py#L310-L310
https://github.com/myquant/strategy/blob/17595e6bf4a118e1fa87c90bfb0fd78afa69a60b/Alpha/small_market_value.py#L12-L12
https://github.com/Wolkabout/WolkConnect-MicroPython/blob/260bd40c2c39e743a06931cfdf3b71f33b6a0097/wolk.py#L274-L274
https://github.com/UKPLab/linspector-web/blob/bcaec697b1798ce7c5f99153c66dc867c522dead/inspector/nn/linspector.py#L161-L161
https://github.com/freelancer1845/rx-imp-python/blob/21827df8803995a80a2b185525fd4e2f9bdbcb1b/rximp/api.py#L30-L30
https://github.com/David-Lor/MQTT2MySQL/blob/d64f529c214ede29ef38bcb90984191d730429f4/mqtt2mysql/mqtt.py#L50-L50
https://github.com/googlecodelabs/gcp-marketplace-integrated-saas/blob/2dd5555381a1cf4e2aeafde9629a577da976a088/python2.7/impl/step_3_entitlement_create/app.py#L264-L264
https://github.com/MrFengJian/neutron-vpnaas-7.0.0-vpnenhance/blob/fa1d78acbd31906354a4d959fc2e05044d96ebcd/neutron_vpnaas/services/vpn/plugin.py#L252-L252
https://github.com/mapr-demos/mapr-streams-sample-python/blob/0bb7c3e83ca9507f6143d74a7dcdccbb71037505/consumer.py#L15-L15
https://github.com/OlafenwaMoses/Model-Playgrounds/blob/9848b4c9bcce5fc4650ceb38347ff120685050a0/densenet-playground/MainUI.py#L61-L61
https://github.com/flyte/pi-mqtt-gpio/blob/3df90153f57d15fe874604d918fb2894c71e55b3/pi_mqtt_gpio/server.py#L467-L467
https://github.com/linksmart/simulation-engine/blob/fc1d4a46b737d8e67436c8ff5d04de5dad0ada83/gesscon/MQTTClient.py#L120-L120
https://github.com/GoogleCloudPlatformapp/python-docs-samples-master/blob/1057a2099bb0f4a89a3ca9fc3863b438f275179a/iot/api-client/mqtt_example/cloudiot_mqtt_example.py#L159-L159
https://github.com/FrankDuan/df_code/blob/3f19827e1856de74e66a6929e510dceca44e10de/dragonflow/neutron/plugin.py#L117-L117
https://github.com/haliphax/rodario/blob/c31f9a99f80a19cd911edb61e86f4050003dbd90/rodario/actors/actor.py#L122-L122
https://github.com/Negashev/rancher-saas/blob/160c8f79bc6721494bf7cf4667e6b20e8fa40e90/delivery.py#L171-L171
https://github.com/CiscoDevNet/IOx_AzureIoT_App/blob/b32644f98890b16f86c9160df08f8e64852dce77/app.py#L33-L33
https://github.com/duncanHsu/CowMQ-Python/blob/ef0cfa1f7e101a84061184c9f672e8d0a070c10a/cow_mq/server.py#L96-L96
https://github.com/Morteo/kiota/blob/58124eb409ef4b7ca935403064cec0d97cad6023/src/python3/umqtt/simple.py#L106-L106
https://github.com/jhuapl-boss/boss-manage/blob/16a688f0b23ac8ae58983d4fc0f4a2e4593e9c39/bin/boss-account.py#L70-L70
https://github.com/Senzing/stream-logger/blob/83ec10d8a8a5738cdcb74713a4f634143453c2aa/stream-logger.py#L540-L540
https://github.com/STEMinds/Eduponics-Pi-MQTT/blob/53dffafe946116742792907cad52187fd5f8c881/eduponics_mqtt/mqtt.py#L139-L139
https://github.com/ZhukovAlexander/rafter/blob/29f52016e16f71ae2176a8a24df07f78c6488010/rafter/network.py#L219-L219
https://github.com/Overdrivr/pytelemetry/blob/791b0129ddffc1832e1a8d90d9b97662422a40f0/pytelemetry/telemetry/c_binding.py#L77-L77
https://github.com/Adam01/Cylinder-server/blob/8cfbd2a0a89ecc179ca8d45ed0cfadd4ce4a4190/Cylinder-server/subject.py#L111-L111
https://github.com/belyalov/iot-platform/blob/c7b9f918a35461ff4845eeaf621c6cc8b399d11b/devices/open_neopixel_controller/strip.py#L37-L37
https://github.com/hardwario/bch-control-tool/blob/8075a057c2510fc24c368e66576530404059f60e/bch/cli.py#L93-L93
https://github.com/crucialwebstudio/unemployment-reminders/blob/3472949bb562fc92e04c8108b2b55e2e73e6cf85/src/api/blueprint/bot/route.py#L43-L43
https://github.com/MONICA-Project/WristbandGwMqttEmulator/blob/866e808bcdb9230c2ffcba8b2f14cb819f68f31a/mqtt_client.py#L21-L21
https://github.com/MD-Studio/MDStudio/blob/03c163b4a2590b4e2204621e1c941c28a9624887/mdstudio/mdstudio/component/impl/common.py#L204-L204
https://github.com/ray-project/ray/blob/0d22c0b6535817b582a501a613717f30a0e5a73a/python/ray/import_thread.py#L62-L62
https://github.com/gikoluo/aliyun-mns/blob/b375d765e1128571d8023a303ef941ed3e65ce6c/mns/subscription.py#L50-L50
https://github.com/kpetremann/mqtt-exporter/blob/fd65ca395eea5949441e7612e4d2afd0819ecff4/exporter.py#L23-L23
https://github.com/nmatsui/wasted_energy_of_tv_iot/blob/9bd6d4d51c90bd5c9aa135988bee560cbb5b7968/lib/BluemixWrapper.py#L25-L25
https://github.com/ArcBlock/forge-python-sdk/blob/4e72d75d3c06b16554d660860708732c83b5f8b2/forge_sdk/rpc/forge_rpc/event.py#L25-L25
https://github.com/yak0/twemsentinel/blob/afa41c2bce1b07ec4f22e082d43e26c0a07ba99c/twemsentinel.py#L15-L15
https://github.com/rastrix/rastri-wamp-python/blob/d410d1cca8e30285faf58eb0d563d0fed626942a/rastri_wamp/__init__.py#L133-L133
https://github.com/svenkreiss/databench/blob/99d4adad494b60a42af6b8bfba94dd0c41ba0786/databench/analysis.py#L176-L176
https://github.com/tito/telenium/blob/25df38f77177e646b4069ddaaec00d1b6ced4dd4/telenium/web.py#L626-L626
https://github.com/wwhai/PythonMqttClient/blob/97425e84a1e9179cff3b2a13bd1132fd7f54cca2/mqtt_client.py#L13-L13
https://github.com/M-o-a-T/distmqtt/blob/53e3bdcad6ff6c4c0032f836b5b3e76d5344b88f/samples/client_subscribe.py#L21-L21
https://github.com/helotism/plarin/blob/168c65d1199bfb2a7c8c0d8f8f99b70d361202d1/application/physical/py/mqtt.py#L62-L62
https://github.com/ilya-bc/blockchain-exchange-api/blob/5e56a2b6791244a4e32d05a13555e6bdbe9e6eff/bcx/client.py#L25-L25
https://github.com/Moahe/PlantPy/blob/a8929164785aa8ddf637cd128f7d28b840f781bc/PlantPy.py#L25-L25
https://github.com/jhuapl-boss/spdb/blob/6db7e8a3554693fa24da8a7f5afc6e4da2505d1b/spdb/spatialdb/state.py#L59-L59
https://github.com/wellflat/iot-labs/blob/d69bd0f06d91d896f23b21c29a50fed40e2701a7/mqtt/sub_sample.py#L11-L11
https://github.com/GangLuICT/RMQ-Client4Python/blob/5a7cfe2efc1e6c009090b891d0a4fb0dc03ce3e4/MQPushConsumer.py#L74-L74
https://github.com/jessexu117/rqalpha_futu/blob/e86ce6e0caef478aed07fe2193fa120b405136d8/rqalpha/mod/rqalpha_mod_futu/futu_data_source.py#L42-L42
https://github.com/fuchain/fuchain/blob/986b5ce6cd56884929c1b3ff4d18d4f6708d1a43/bigchaindb/web/websocket_server.py#L128-L128
https://github.com/saintping/discovery-robot/blob/632be11dbd18f5b7c79933ca17c2aeb716a8f8dc/src/aliyun-iot/iot_hub.py#L34-L34
https://github.com/tulustul/MusicPlayer/blob/e44ea89a00c3cf46936544e579191fbbf64b0417/src/plugins/bar/views.py#L29-L29
https://github.com/TharukaMannapperuma/iotbell/blob/229947ecb6a7bb12f22a79451f69817e66342315/face_mqtt.py#L41-L41
https://github.com/PyGPAI/PyGPNeural/blob/8daaffded197cf7be4432754bc5941f1bca3239c/cv_pubsubs/cv_pubsubs/webcam_pub/frame_handler.py#L20-L20
https://github.com/Mulugruntz/celery-pubsub/blob/54addd0ceca9545515f9e8d8c40c8eb99ab7fdfe/tests/pubsub.py#L110-L110
https://github.com/rizasif/gcloud-iot-appengine/blob/60da0f7583cc956d81493a6a2f75a44491ba974f/testing/goo.py#L90-L90
https://github.com/PanDAWMS/panda-common/blob/8c69eacacf3ac599b177d5dea28959638dd3c91a/pandacommon/pandamsgbkr/msg_bkr_utils.py#L312-L312
https://github.com/Bomberus/LayoutX/blob/6d650e7dc0012b8bc1656c7c1c59b2da0e6d7fe8/layoutx/store.py#L77-L77
https://github.com/brianjpetersen/bocce/blob/8a36dc37652771e40048de34f207ebeae3fafe40/bocce/application.py#L174-L174
https://github.com/LudwigKnuepfer/mqtt-hue-controller/blob/a8dbd989459280d2e1bf4df1d8fa3875997d13cf/mqtt-hue-controller.py#L45-L45
https://github.com/jpa458/pi-iot-demo/blob/d5ad5478d0d800da606c49863e080e4b2ad4fdab/Pi/hub_1_0.py#L118-L118
https://github.com/sun0x00/redtorch-python-client/blob/7f038c6847e7a4ba6c80bd5f0bb720fc3049d1cb/xyz/redtorch/client/strategy/StrategyTemplate.py#L186-L186
https://github.com/bramburn/python-email-transfer/blob/bfdd9f922a1e3f902f3166c86784a60aaae9f690/main.py#L73-L73
https://github.com/NREL/OpenWARP/blob/ca49c4cbde17e0cead69bd9e55a81d5c0fafe4df/source/openwarpgui/openwarp/web.py#L44-L44
https://github.com/xiaoyongaa/ALL/blob/76acb00db7d3a7126efea74750a33ec0c5ea0a62/网络编程基础复习笔记/redis知识拾遗之发布订阅.py#L9-L9
https://github.com/987Frogh/Makehuman/blob/3afc838b03c50f8e574d8c87cb71de4435a18a6d/gaphor/ui/diagrampage.py#L54-L54
https://github.com/fuqi365/https---github.com-josiahcarlson-redis-in-action/blob/8ac6c2cc96499cd510c5c6a292e433d550322338/python/ch03_listing_source.py#L316-L316
https://github.com/mbainrot/home_automation/blob/5729e7acf6b4eb3465438fd1285546e9494f4d85/testclient.py#L28-L28
https://github.com/YosaiProject/yosai/blob/7f96aa6b837ceae9bf3d7387cd7e35f5ab032575/yosai/core/event/event.py#L31-L31
https://github.com/wialon/gmqtt/blob/67deb4715810ad564dbab82373330e62c814f752/tests/utils.py#L62-L62
https://github.com/mercadona/rele/blob/7075b46cec5781d754f29eee6e7ca8410364f76c/rele/client.py#L86-L86
https://github.com/LookAtMe-Genius-Cameraman/T_System/blob/1b95ce7e7c3d6a048959c1d69a6b88774e1a146b/t_system/augmented/mqtt.py#L85-L85
https://github.com/douglassquirrel/alexandra/blob/2fd03b3b38fd8ea019f4322f3c3c754255ac3cc3/libraries/pubsub.py#L217-L217
https://github.com/LTS-AS/ERPconnector/blob/69223115677b042c2f85b5f239b6d12f5975065f/src/drivers/aws_reader.py#L61-L61
https://github.com/MrNaif2018/bitcart/blob/9ec5369cf55d3f07dfab7c8821c89380997f52cb/api/utils.py#L28-L28
https://github.com/BlackLight/platypush/blob/aa631deb88f0332fd9c2b185d427fc4650c786e9/platypush/backend/zigbee/mqtt.py#L148-L148
https://github.com/zzragida/PythonExamples/blob/ed94ae2773a580a42e158ebdc7321a89ca4e991b/DesignPattern/publish_subscribe.py#L53-L53
https://github.com/jkairys/mqtt-pvoutput-bridge/blob/b115ef7275caa776390b31aa4a700c572d1b7f45/main.py#L60-L60
https://github.com/smueller18/kafka-connector/blob/bf79824be0d8cd3334c62083f9e4ddf462916d91/kafka_connector/avro_loop_consumer.py#L63-L63
https://github.com/MOSAIC-LoPoW/oss7-thingsboard-gateway/blob/dbdea961ddabd957fdb7d897fb1b15e590b36bff/mqtt_class.py#L26-L26
https://github.com/heyrict/cindy-realtime/blob/ff5aec8d9eb2f73d0a3f4c449694c237a19c8029/sui_hei/consumers.py#L202-L202
https://github.com/Zarchan/IoT_lockbox/blob/2c39e8caaf35f176b15c496fb18c64add3b91eff/controller.py#L38-L38
https://github.com/F5Networks/f5-openstack-lbaasv2-driver/blob/bba176249551edaeb90564ab4ea33f8d3e2e370b/f5lbaasdriver/v2/bigip/driver_v2.py#L120-L120
https://github.com/jwkvam/bowtie-demo/blob/f2242ba966dd5800b417259d1c37645625670144/example.py#L59-L59
https://github.com/kpn/pyrandall/blob/ece91d3cae901c1913451c3c8996a7ce9f6f58af/pyrandall/kafka.py#L112-L112
https://github.com/genialis/django-rest-framework-reactive/blob/f2802d3ba0fc733088c520a923d39ed54583c3f9/src/rest_framework_reactive/decorators.py#L68-L68
https://github.com/IBM/ibm-cloud-dublin-meetup/blob/18059397c4d5a378c372b7457886e04b694924a0/meetup-2019-04-30/demo-listener/demo/app.py#L24-L24
https://github.com/AKiwiCoder/aws-iot-example/blob/e401b9d0ebee6b2c9360fc32ffccdbf9cdb8be22/aws-mqtt-receiver.py#L87-L87
https://github.com/alexellis/iot-sensors-mqtt-openfaas/blob/73de14dfee4947c69ce44dda50bf96169d3de796/mqtt-broker/app.py#L19-L19
https://github.com/NP-compete/Alternate-Authentication/blob/68a7d1f94f0322f959968cd90d61185f0a3cb0b5/Enterprise/BlockChain/Server/bigchaindb/bigchaindb/web/websocket_server.py#L128-L128
https://github.com/marioharper182/cloaked-octo-spice/blob/c86cee905dc335c6ab264d5fa6235f0cc8db10ea/Src/gui/CanvasView.py#L77-L77
https://github.com/AISTLAB/NAO/blob/02ef8609cfdcd6c36aba527757dfe0d2c0fb863e/python/pyNaoMatch2012/wsNaoVisionMT.py#L133-L133
https://github.com/whutch/cwmud/blob/bee8b126a5e70edd0593dae9753a6be8d52357cf/cwmud/core/protocols/telnet.py#L28-L28
https://github.com/SmartBlug/mqtt_transform/blob/685eb5766cbf7d66df04f1c95a53d8de96f08862/main.py#L109-L109
https://github.com/migueltlapa/TheIoTLearningInitiative/blob/98ed32ec00aa8cb20c3770cb6c03be993b693590/InternetOfThingsCourse/P7_Mosquitto_Publisher_Subsriber_Pywapi_Data_net_Plotly.py#L53-L53
https://github.com/cisco-ce/pyxows/blob/13150105ed15eea50a36294513227cac7c76faf8/xows/__main__.py#L86-L86
https://github.com/BlueLens/bl-index-image/blob/ef046d9322f5f8d329b6ef32bcf1c764283c8794/main.py#L170-L170
https://github.com/confluentinc/confluent-kafka-python/blob/5aa6439df081ead048932ee395085236ef0bca9d/examples/confluent_cloud.py#L89-L89
https://github.com/snobu/raw-mqtt-to-azure-iot-hub/blob/511cd63743ffe8537faadba035957f614cfb0253/run.py#L42-L42
https://github.com/cdumay/kser/blob/9583fe88f04dd041ea635ee754c11d1070da79f5/src/kser/confluent/consumer.py#L27-L27
https://github.com/mihaibroc/neutron/blob/dfb7c826d0846970bac00003cea98c9f6bd8f0b8/neutron/db/l3_dvrscheduler_db.py#L398-L398
https://github.com/albertogeniola/MerossIot/blob/e66a889ec8f5c6f80993ed43861dca9bf829678f/utilities/meross_sniffer.py#L100-L100
https://github.com/OpenHumans/open-humans/blob/ce729fab97c5c1b486e7701e2a37ea26777fcc7c/open_humans/signals.py#L61-L61
https://github.com/PanDAWMS/pilot/blob/a0cb4710b1bf7cb2eb6b606d32018666f3860d84/saga/adaptors/redis/redis_namespace.py#L228-L228
https://github.com/hidenorly/simpleMqttClient/blob/f28fc917d29dc209c616dfe17ad228cc6a87d4a8/simpleMqttClient.py#L82-L82
https://github.com/kunallillaney/blaze-lock/blob/17f3e95b0b4ec4223f81fc164b4b16cdffa54ce8/blazelock/readerwriterlock.py#L64-L64
https://github.com/jgayfer/spirit/blob/024bc60727f92fb742daf0d28a3465a56820a7c0/cogs/register.py#L46-L46
https://github.com/dragondjf/CloudSetuper/blob/31aefe629f7f2d59d287981eda3e4e618ace9e9f/setuper desktop app/ws4py/server/cherrypyserver.py#L286-L286
https://github.com/lianwutech/plugin_serialrtu_modbus/blob/870e5aacce8cae12282ce3cf9aef6b4d16c97a08/libs/mqttclient.py#L31-L31
https://github.com/selatotal/aws-lambda-iot-listener-to-sqs/blob/8ab16e9bae358e838849390912570cc85ad91044/mqtt-to-sqs/handler.py#L23-L23
https://github.com/MerlinTechnology/lmdo/blob/f4ed6304e656eea0ee10ff75efd17e9a920edbf8/lmdo/cmds/sns/sns.py#L53-L53
https://github.com/Tehsmash/networking-cisco/blob/fdbd79a832fe090f3c4c7bd7a4f0ec0c349d4d16/networking_cisco/services/trunk/nexus_trunk.py#L105-L105
https://github.com/AsynkronIT/protoactor-python/blob/94bb4220bbef7a7cee50f6829fcf4d4362e487c6/protoactor/cluster/сluster.py#L38-L38
https://github.com/zulip/zulip/blob/77bea3de7aec9b38bf51f619393b4f83540a51dd/zerver/openapi/curl_param_value_generators.py#L88-L88
https://github.com/lianwutech/plugin_linkworld-discard-/blob/be4cdb3faf6b72abee7bd3bb74f456b745af0b93/libs/mqttclient.py#L68-L68
https://github.com/semiversus/python-broqer/blob/9271f641de2e978b7cc0a202a90d6a03d220e4a1/tests/helper_multi.py#L21-L21
https://github.com/zhanghe06/news_spider/blob/9e29525a8bcb2310fca3bb4f9ca4b99b39ecfc9c/libs/redis_pub_sub.py#L45-L45
https://github.com/wallyqs/asyncio-nats-streaming/blob/dcc9802ef567a62c0e2d019009609689415a91c3/examples/basic.py#L45-L45
https://github.com/isandlaTech/cohorte-demos/blob/1d958b2bee33f79a0f1518b3832ef8a52b9a4bc0/led/dump/led-demo-raspberry/cohorte/dist/current/repo/pelix/remote/discovery/mqtt.py#L175-L175
https://github.com/irmen/Pyro5/blob/2e8f651c99f3593650a63913799989acacbf65e1/examples/messagebus/subscriber.py#L35-L35
https://github.com/nevtum/Echopoint/blob/e5bc88d20642587364200de69d7fb9149911ffc5/tests/callbacks.py#L65-L65
https://github.com/PacktPublishing/Building-Serverless-Python-Web-Services-with-Zappa/blob/96a8988085252c455946a5d5fb8dd8be3814b69d/Chapter09/async.py#L10-L10
https://github.com/florianpaquet/mease/blob/b9fbd08bbe162c8890c2a2124674371170c319ef/mease/backends/redis.py#L73-L73
https://github.com/PacktPublishing/GettingStartedwithPythonfortheInternetofThings/blob/86b57062879baaafd8a7ad332057359874bb3978/Chapter26/13_2.py#L20-L20
https://github.com/midonet/networking-midonet-ext/blob/486be06b392b4b10860786ac163318717556645d/midonet_ext/neutron/services/l3/l3_midonet.py#L285-L285
https://github.com/CyboLabs/XdaPy/blob/9482ff0350c09b1ca4487fb0fd79f6d0ad46ee3d/XdaPy/entry/threads.py#L50-L50
https://github.com/Neodymium60/iot-rover/blob/a55d5de5bd93ec1c648aa51ec064102f2eadd653/mqttRemoteControl.py#L124-L124
https://github.com/agmangas/wot-py/blob/fece244c9612036942e6418c11e2244304e3029c/wotpy/wot/exposed/thing.py#L475-L475
https://github.com/teXXmo/TheButtonProject/blob/a9ce761bccd6ced0200cbd5fc0cd9b42b1dbbaf1/src/AzurePublish.py#L27-L27
https://github.com/nicozhang/startUp/blob/02149dd91a7df72134e0a92d3bffbcf11b680536/d3status/handlers/status.py#L31-L31
https://github.com/jaydenwindle/graphene-subscriptions/blob/bd05dc08a355fe9c482f57d7c335167272a7adbc/graphene_subscriptions/consumers.py#L70-L70
https://github.com/Blazemeter/taurus/blob/d3b4fc8db560e573708556b8971d398fc24573df/bzt/linter.py#L216-L216
https://github.com/jbdamask/PiHubBleAwsIoT/blob/5f0aaec9da6472fadbf4e2cc6930510e488e7644/AWSIoTMQTTShadowClientGenerator.py#L88-L88
https://github.com/willcl-ark/lnd_grpc/blob/cf938c51c201f078e8bbe9e19ffc2d038f3abf7f/lnd_grpc/lightning.py#L96-L96
https://github.com/JoseIbanez/rp-iot/blob/4db13a5b2f0d5f8f21452ab4babbbd486ce73844/p12-sqllite/mqttUpdate.py#L210-L210
https://github.com/gearbot/GearBot/blob/1ea97aaf03b414ae63f13ccad391dee65955aa61/GearBot/Cogs/DashLink.py#L106-L106
https://github.com/Pysellus/streaming-api-test/blob/32353ccd4f2b3e9d1d2b16207f2b734ac4cf9ec8/benchmarks/Streams.py#L17-L17
https://github.com/Inx380/intx/blob/8fa7943a9de52cd81d235f06b57a25aa07fb715b/web_flask/app/shfe_depth.py#L24-L24
https://github.com/Quiq/ha-redis/blob/62cc39a19bede779d472998ae05485adedbf8b62/scripts/redis-failover.py#L504-L504
https://github.com/Dallinger/Dallinger/blob/2969ff6899325ca0aeed9a651ed8f5bbfd0abd58/dallinger/bots.py#L304-L304
https://github.com/Princessgladys/googleresourcefinder/blob/7715276b3c588f7c457de04944559052c8170f7e/app/feeds_delta.py#L115-L115
https://github.com/kalaspuff/tomodachi/blob/8ef25a176ccdfd4cd8386e080cd726205d5c6a40/tomodachi/transport/amqp.py#L239-L239
https://github.com/blinker-iot/blinker-mpy/blob/c30134c576276db41496a7ba8e10fbaf6ffad1fc/BlinkerAdapters/BlinkerWiFi.py#L384-L384
https://github.com/Saas-Auto/IOT_Projects/blob/0c077528c283a96eaf867a2fe4c18b8b052e6abb/AmazonAWS_IOT_Python/Source/Mqtt_Demo.py#L47-L47
https://github.com/PokemonGoF/PokemonGo-Bot/blob/5e80f20760f32478a84a8f0ced7ca24cdf41fe03/pokemongo_bot/event_handlers/social_handler.py#L26-L26
https://github.com/zylo117/kafka-rpc/blob/d4227f847e0e81cb3f32d42b201524afb9d9e5b3/kafka_rpc/server.py#L143-L143
https://github.com/hardikvasa/database-journal/blob/a003db54b46e6fc69a6f8e536514168ff1d912df/code-samples/mq_consumer.py#L29-L29
https://github.com/jimboca/ISYHelper/blob/1aef1ab7810a69d2047ba301c5d0172a6d4ef44d/ISYHelper/Helpers/Foscam1.py#L37-L37
https://github.com/NoneGG/aredis/blob/cec3cdabe67f45493ac413737d8579f46c27fded/examples/pubsub2.py#L16-L16
https://github.com/jan-bogaerts/RPICameraRemote/blob/05b1a787276eb777b3196ade64d6a1f463b0ea4e/RPICamera/RPICamera/ATT_IOT.py#L23-L23
https://github.com/Hacker-CB/wb-hass-gw/blob/adcfbf9e0050b4eca7fb971eba0c8ba9fc7d5155/wb_hass_gw/homeassistant.py#L62-L62
https://github.com/induane/stomp.py3/blob/ab99cdacc79b443bfdf421f189dd98c798121764/stomp/__main__.py#L191-L191
https://github.com/gssankar/googlecloudplatform/blob/910ba5a7f54889de2c01d3150aeb760a9463904f/iot/api-client/gcs_file_to_device/gcs_example_mqtt_device.py#L234-L234
https://github.com/kklimonda/neutron/blob/ccdddad358a4bf802d59b3fbbfe88a1e9881c96c/neutron/objects/rbac_db.py#L301-L301
https://github.com/FedericoRessi/networking-odl/blob/2a5a4b642a96754a87bd0c1fc8c006b863381100/networking_odl/common/callback.py#L87-L87
https://github.com/daniel-falk/python-mqtt-occupancy/blob/53539664deff0870e86b4fa1642f28f9c4e8b917/occacc/__main__.py#L31-L31
https://github.com/bboser/iot-plot/blob/f5b6334dabdd230eb0d238ec6af70aba23671762/lib/plotserver.py#L36-L36
https://github.com/undera/pylgbst/blob/35e3868a64a67d27fd36af195fd26924769b96db/examples/vernie/run_away_game.py#L25-L25
https://github.com/nikkkkhil/scalable_tuning/blob/84435b6d14516faa55f2aeb70ce2bfa288ac7ed6/python/scalable_tuning/monitor.py#L100-L100
https://github.com/sanjeevkanabargi/python/blob/25f43cf20f92104951d5d1d3b2af535450085e72/stream/pubSubReceive.py#L33-L33
https://github.com/kuromeito/async-nats-connection/blob/4afa93675a572dfdf24786329f23553135145c55/src/async_nats_connection/connector/async_nats_connection.py#L123-L123
https://github.com/ideabosque/SAP-B1-RESTful/blob/da008624e10dd36b1cb1fe0870739738888b4a94/flask/server.py#L33-L33
https://github.com/PacktPublishing/DevOps-with-Kubernetes/blob/83e350b4689b6512f80f8cdb7f7b25d6d319ceb8/Chapter02/recorder/process.py#L47-L47
https://github.com/hao707822882/Bichon/blob/54092e69c9316ee592ee392dc85e1f7fd0c47b68/com/common/redis/RedisTestCli.py#L38-L38
https://github.com/Oxygem/pytask/blob/90c4129bbfaafbcd1d00f54fe809c7dbf9b0b088/pytask/pytask.py#L579-L579
https://github.com/iagcl/data_pipeline/blob/b9b965d43a4261357e417f4eeee5d8b7d2dfd858/data_pipeline/stream/kafka_consumer.py#L167-L167
https://github.com/mukehvier/IOT/blob/b2984347a6e924fa97dca27baf47472674bb6df2/code/iotpy/modules/mqttsub.py#L17-L17
https://github.com/COLORFULBOARD/pubsub_controller/blob/48d5ecd9b83c0e6e90d9f44a0ad9c5d64dca147f/pubsub_controller/subscriber/pull/subscribe_base.py#L55-L55
https://github.com/Mattinet/mqtt-aircon/blob/13078f834f5db40004488c5a8b0e7b0f75da633e/heatpump.py#L169-L169
https://github.com/daniel-falk/python-mqtt-node-rpi/blob/92995cd5a1468a5f779b28097c2542f1242cda6c/mqtt_node/client/mqtt.py#L77-L77
https://github.com/Azure/azure-iot-sdk-python-preview/blob/50060e8c36d5751f8d207fa277db958ba89e9088/azure-iot-device/azure/iot/device/common/pipeline/pipeline_stages_mqtt.py#L149-L149
https://github.com/mohlcyber/OpenDXL-ATD-MISP/blob/3f189d9dd57dd246c510a32322671634fabf4f63/atd_misp.py#L357-L357
https://github.com/ActiveState/code/blob/469db509a6efb4e9f50d1ef638f0df6d68da3165/recipes/Python/578038_Observer_pattern_implemented_Descriptor/recipe-578038.py#L120-L120
https://github.com/hanyanze/FS_AILPA/blob/78cc2f196895972ba1c77f58140e224cdda79ae1/local_socket/sensor2hass_mqtt.py#L22-L22
https://github.com/noahziheng/freeiot/blob/e19fde5e29c348717467414abdb283390a056341/libfreeiot/adapters/mqtt/main.py#L32-L32
https://github.com/marcobrandobh/Sandbox/blob/587745121c6eed5b5c1adbda20911145ca960f0f/plugins/commands.py#L68-L68
https://github.com/dvaruas/iota-mqtt/blob/428df83602275bfdb15d0efe03461e9880cbbbe3/tangle_mqtt/iota_handler.py#L25-L25
https://github.com/jimbobbennett/iotc_circuitpython/blob/c29f792c60537b3c3765bb0e2ba53956443ccbf8/code.py#L447-L447
https://github.com/cc-d/MigrateSubreddits/blob/4c3713c79ca23fa25559ea009e5c1755853c0c68/migrate.py#L29-L29
https://github.com/fieldcloud/iot-gtw-clouding-things/blob/b3af97ec03c0c5724fb28740b2d900b663354967/CloudingThings/src/CloudingThings4Pi/CloudingThingsMqttClient.py#L115-L115
https://github.com/AgileVisionCompany/iot-temperature-sensor-emulator/blob/c20cc4cf4f00c383d9ab00a61ea724ecccee5203/sensorClient.py#L140-L140
https://github.com/xingcailiu/python-examples/blob/5299204d453203a86ab24f457da1d9d1fdc00964/mqtt/main-example-1.py#L23-L23
https://github.com/ibm-cloud-streaming-retail-demo/kafka-producer-for-simulated-data/blob/a6dd40d100a5f86b98cd4d969ca7e1185e59167e/bin/consumer.py#L98-L98
https://github.com/miguelgrinberg/python-socketio/blob/7365799a970591910502379aac2378ba5e814f58/socketio/redis_manager.py#L96-L96
https://github.com/sffjunkie/hiss/blob/ef4eb33d840b948f2e83efe112014f06dd687952/src/hiss/handler/aio.py#L188-L188
https://github.com/dimagoldin/kafka-python-example/blob/7028c9d0074caef8659fa0a1d2b5e28fca30a76d/consumer/consumer.py#L18-L18
https://github.com/reactivemarkets/platform-py/blob/0cb376f8e567577fc40899b2e7e2e53b6e49ac90/example/marketdata.py#L42-L42
https://github.com/foxel/noolite-mqtt-python/blob/2ce1348d67389821c387f381cb28363fb3d6963c/noolite_mqtt/__init__.py#L103-L103
https://github.com/coinpit/cpmmbot.py/blob/88efc8b06b2e5f7d871e22e505998e8e44c73de6/pymmbot/coinpit/coinpit.py#L120-L120
https://github.com/furas/python-examples/blob/ae55b3513fa95dc3669179a13e2c62dccac788d8/mqtt/certs/main.py#L15-L15
https://github.com/slub/entityfactspicturesharvester/blob/b7369e7fac477ad8c95fe5629ced661e0a8df2fb/entityfactspicturesharvester/entityfactspicturesharvester.py#L231-L231
https://github.com/zconnect-iot/ibm-iot-emulator/blob/89b7c923b5e737df7dc9c508172f8f927a075668/zconnect-mqtt-auth/zconnectmqttauth/client.py#L21-L21
https://github.com/gauravsacc/MMM-GoogleAssistant/blob/72208f23db480bab7202eeaa103142c67e237947/pi/assistant.py#L86-L86
https://github.com/PacktPublishing/Daniel-Arbuckles-Mastering-Python/blob/59987251255e6ce2e05d4a1f147bb0aa99396ae7/Chapter10/zoo/animals.py#L45-L45
https://github.com/Carglglz/upydev/blob/a07d5966fc4cd132bdc769a73ccd3b2476a0a2bf/upyutils/mqtt_client.py#L43-L43
https://github.com/jcostaroberts/mouseloaf/blob/c4dc375da605b3ec8c6b221ca2f5bdaf8d7e2d7b/mouseloaf/actor.py#L14-L14
https://github.com/ikerlan2015/hackathon/blob/7293bf209b02fd61e2597abaee1a077fa8b9fad9/cloud/Cloud_MQTT_to_InfluxDB.py#L62-L62
https://github.com/zendad/flocker/blob/eaa586248986d7cd681c99c948546c2b507e44de/flocker/restapi/testtools.py#L377-L377
https://github.com/a0x8o/airflow/blob/367574906884ef1cf16e44777eb4583a79a4e58c/airflow/contrib/sensors/redis_pub_sub_sensor.py#L44-L44
https://github.com/madflojo/automatron/blob/59a70506258c8b2354ebbe2bc91934c69800e17b/actioning.py#L28-L28
https://github.com/coleifer/walrus/blob/e54fac10be0b195aec1504a52dea2cd58d15268b/walrus/database.py#L397-L397
https://github.com/LRuttenCN/cloud-custodian/blob/0bd41930f7e75a2ed68ed27426bfc1394b73d00e/c7n/filters/revisions.py#L199-L199
https://github.com/sakanaou/lego-boost-guitar-iot/blob/763244f27460bf8f8d28912f2f868ff3c3e0c4ea/sound.py#L8-L8
https://github.com/mmclsntr/liner/blob/d6881bd220ecf1e3fa3547fee1231c44a4e9527e/nodes/mqtt_client/app.py#L16-L16
https://github.com/Murlocks/Ngram-Tiling-QA/blob/3043be5a01fb20c51ea31c9f24b16b1f9fc43c8e/lib/pattern/server/cherrypy/cherrypy/_cplogging.py#L178-L178
https://github.com/samie/tacho/blob/019b7b6ab659a1c6d557bd36bedaadb777e826d2/tacho.py#L104-L104
https://github.com/tomwilkie/awesomation/blob/708a0ff2ffd431f24ed3f942cafd24882dc89620/src/pi/pushrpc.py#L100-L100
https://github.com/CentOS/reimzul/blob/29d38553b5d7a65f55e33097bfbb3f3cd96f8f32/reimzul-mqtt-sub.py#L33-L33
https://github.com/jclee81/sktacc/blob/6f601ce8f61b4e361b17773060ee2544bf35dbe4/sktps/ps/ps_controller.py#L23-L23
https://github.com/onesoftsa/neutrino-lab/blob/c98512b3102fd6d9a300b685475233ae573770d8/gymV02/qcore/agent.py#L417-L417
https://github.com/MartinMReed/aws-iot-baseline/blob/6d289beb09649001acf9739ac55c6e86b537366b/device/container/src/baseline_device/service/shadows/sample.py#L25-L25
https://github.com/hulu/monaco/blob/689dbc4e6a2b2363b612756300ba030330bb3516/src/slave.py#L160-L160
https://github.com/fanout/serverless-websocket/blob/e82de47a37759299b11049e3f6b601d247f7e874/handler-lambda.py#L17-L17
https://github.com/napalm-automation/napalm-logs/blob/14521f276547ece2473d0f1b5aac966dbb95b001/napalm_logs/listener/kafka.py#L55-L55
https://github.com/jinnerbichler/flash-home/blob/f93442712322ab819651f453437c11f685640e83/coffee-client/client.py#L276-L276
https://github.com/Kaydub00/mqansibleconsumer/blob/c0ac8492fe6d51a4aaa0d5dd2fd6fee49f151ba1/consumer.py#L48-L48
https://github.com/KixPanganiban/shisetsu/blob/cc65f3cadc3a3ccf84c4f2e295fd3bb5d820c965/shisetsu/server.py#L80-L80
https://github.com/ygl-rg/cyclone3/blob/86e4008b203aded3355671bf7aedd1d3e2c6571d/demos/redis/redisdemo.py#L70-L70
https://github.com/PaasmerIoT/C-SDK-V2_0_1_2/blob/7ec428dac894f6bfb4c6a6282e72000225e16977/PAASMER-IoT-Python-Runtime/lib/command/commandSubscribe.py#L52-L52
https://github.com/gary-dalton/Twenty47/blob/437c8be30c33d4171b47552c6a8121f0a9ddc4ec/twenty47/utils.py#L49-L49
https://github.com/irisSchaffer/component-based-asteroids/blob/0e82a6cb5ab7519d82f53179a242f48520ae9ab3/State/PlayState.py#L37-L37
https://github.com/jphacks/TK_1621/blob/1de15ba79744087b13bfa400dc3d0eb3f90030a8/client/mqtt_client.py#L26-L26
https://github.com/webis-de/unmasking/blob/8194cf2d5da3e5de2cb1bd473f2164f6a41e2d37/authorship_unmasking/job/interfaces.py#L157-L157
https://github.com/getsentry/zeus/blob/9d211173d507867a1fa9e584579de1d46fb9f67f/zeus/pubsub/server.py#L139-L139
https://github.com/AoiKuiyuyou/AoikRocketChatErrbot/blob/dc225e984f40e9c0b6ce98158387a0174b923e36/src/aoikrocketchaterrbot/backends/aoikrocketchaterrbot.py#L934-L934
https://github.com/hellsgate1001/bookit/blob/00d36362c08094e587c42713774c9d5a4705e427/docs/env/Lib/site-packages/cherrypy/process/servers.py#L141-L141
https://github.com/nanderson/mqtt_client/blob/351065eef4c4d8e3ea69df464740b751e0d03ba7/mqtt_client.py#L38-L38
https://github.com/flix-tech/python-kafka-rest/blob/8d9ec0b4ed4d71ed267387cc22ebc6872dc61577/kafka_rest/__main__.py#L20-L20
https://github.com/hjang1/aot-python/blob/3bcfd6ad39a0175db49aee9bb4e27078a5e461cd/AoT/Mqtt/client.py#L190-L190
https://github.com/huangz1990/riacn-code/blob/f9b0cdd229b28874aebaeb7c09c0cf9c68c684aa/ch08_listing_source.py#L709-L709
https://github.com/Netflix-Skunkworks/cloudaux/blob/50e349fe5ad97c6c520a2971aedbfcc403615e03/cloudaux/aws/sns.py#L189-L189
https://github.com/NoniZeta/homebox/blob/96c47a796c3742245e4fb37664f8a255b7c65976/src/module/musicPlayer.py#L70-L70
https://github.com/Iotic-Labs/py-application-examples/blob/b8fc24646aefd768800fa446b427228af58373af/mqtt_bridge/src/mqtt.py#L50-L50
https://github.com/Flokss/mdmt2-gpio/blob/f573db300e9b41fbffb87aff70c41a692fefcebb/main.py#L97-L97
https://github.com/MrBramme/Mqtt-Hyperion-Remote/blob/4adad52b99d533dda72574c33830ed30c64b292d/modules/paho/mqtt/subscribe.py#L34-L34
https://github.com/yxd-hde/lambda-poll-update-delete/blob/8043db76c0e3c268d0771e73cd35ae0bee1592ed/py-rx-boto3/delete.py#L19-L19
https://github.com/lionelz/networking-bambuk/blob/a7d1ad804c4bf47c6a4aacf21e8123d431752f25/networking_bambuk/ml2/mech_driver.py#L50-L50
https://github.com/Dave-Vallance/bt-ig-store/blob/dd44c91fe4412a0bf7ada45af06affda663e892c/bt_ig/igstore.py#L588-L588
https://github.com/usrlocalben/pydux/blob/943ca1c75357b9289f55f17ff2d997a66a3313a4/example.py#L32-L32
https://github.com/marioharper182/OptionsPricing/blob/0212a1e421380e7a903439aaef93d99373e71fc6/Gui/View/MainGui.py#L195-L195
https://github.com/jackytu/python-nats/blob/727fbcce78c03aa6d915235c1f82ef49b951518e/example.py#L25-L25
https://github.com/josolotecolo/MQTT-SCADA/blob/b74bbefceb106c0a4e4ef82f13568a8d301a9fd8/mqttClient.py#L364-L364
https://github.com/slangenbach/udacity-ds-nanodegree/blob/4401b5a977d38321fa5afe0ad15a2e6506c4f2f9/traffic_optimization/consumers/consumer.py#L41-L41
https://github.com/kartikra/dattasa/blob/7f11532feba1fd245f6c3541b2089569d23b42ae/dattasa/kafka_system.py#L178-L178
https://github.com/mcxiaoke/python-labs/blob/673310b80e18731afb393e15a21cd36e0e4ffb89/tools/device_status/monitor.py#L89-L89
https://github.com/FunPythonEC/uPy-rosserial/blob/31db357710a2fc7d04dc4d23f2626a8c65b74351/tests/publishSubscribe.py#L14-L14
https://github.com/luigisaetta/obdii/blob/b121ead3c3361d83e1258fc89df0bf158f583fe9/Device.py#L139-L139
https://github.com/iayanpahwa/anywheredoor/blob/3950443fc8d31e6b9733bdc2ac9cacf3d418f7ab/anywheredoor/anywheredoor_sub.py#L37-L37
https://github.com/indian-institute-of-science-qc/qiskit-aakash/blob/3c86001655ded0cb274ada37a0e6a42ad08deee4/qiskit/tools/events/pubsub.py#L149-L149
https://github.com/pombredanne/yosai/blob/ab86e9feacdb15612971384b6a68e0410226300c/yosai/core/event/event.py#L116-L116
https://github.com/mrphlip/lrrbot/blob/644a6561c6bd7782b21dd4e40e9d2c814e8bfee5/lrrbot/moderator_actions.py#L31-L31
https://github.com/heedy/connectordb-python/blob/2092b0cb30898139a247176bcf433d5a4abde7cb/reconnecttesting.py#L30-L30
https://github.com/nats-io/nats.py/blob/b77bd2be28296fd4e1db9082f634bb80c7690b29/examples/context-manager.py#L34-L34
https://github.com/Psychokiller1888/SnipsSonosInvader/blob/af82e8c91c2eea3e58c3bff25186b9b19245d2a3/sonosInvader.py#L30-L30
https://github.com/zerodhatech/kite-connect-python-example/blob/968ddecf4a9fcacc92cc6c6901382f6cc2046012/stream.py#L54-L54
https://github.com/graphingit/droko-agent/blob/0b0a60f054210148949c1328470aa2cc82d98320/sleekxmpp/basexmpp.py#L746-L746
https://github.com/CiscoDevNet/meraki-code/blob/eb153050e331af053b96a71129599dd806616fca/meraki-mv-sense/mv_mqtt.py#L146-L146
https://github.com/BabouZ17/iot-mqqt-client/blob/ef1f29962d5abc81621e63058d21ac9a09434743/client_connect.py#L11-L11
https://github.com/RyanNoelk/podcast-downloader/blob/049782e57eba86c2b8fe0adb22e7851bc6a94cc0/rss.py#L37-L37
https://github.com/initialstate/pubnub-live-twitter-dashboard/blob/9009046a96732fafb2c82d3b12bf15d74a916cc8/pubnubStreamLocation.py#L174-L174
https://github.com/RedHatInsights/insights-core-messaging/blob/a964cecdf5cbb57407dae9e9208a31fc5e9318e4/insights_messaging/consumers/kafka.py#L30-L30
https://github.com/titos-carrasco/Scribbler2-Python/blob/49b2b95c9e8e531350f2c33e6db372200bb00426/demos/XTRA_S2MQTT.py#L32-L32
https://github.com/dray01/python-vision-pipeline/blob/c1d8b8e184770346a5ff94f7866858af898cfbdb/iot/api-client/codelabs/gateway.py#L117-L117
https://github.com/JohnVinyard/featureflow/blob/5311d0c86a71d1d2ae53bbccf58b0bae14be2574/featureflow/eventlog.py#L53-L53
https://github.com/elaoshi/starter-kafka-nodejs-python-example/blob/d005dbb049c2ce0e1a4102c67f2c6c8939539909/python-kafka-example/consumer.py#L23-L23
https://github.com/TyrManuZ/cumulocity-python-agent/blob/c5ef8df68a5d6bf765dcf045020846ec48be8df1/cumulocity-agent/client/bootstrapClient.py#L43-L43
https://github.com/fasteroute/darwinpush/blob/c919049e076cbdf61007fc9cc1c5a0271cde7929/darwinpush/client.py#L149-L149
https://github.com/hharnisc/PythonDDPExperiment/blob/b8e86ecf359b2c64f309ef23a2514e71f8d53340/DDPCommandLineTool.py#L37-L37
https://github.com/FedericoRessi/pubsub/blob/8e8afa9bc5db0a52b05b09306ef37ca123ade2ed/pubsub/subscriber.py#L25-L25
https://github.com/lemariva/uPyIoT/blob/238583a5699e4b05a908cd20df9b3299f424a581/main.py#L95-L95
https://github.com/ClemsonCPSC-Discord/ClemBot/blob/378c81adb549691e507c6a98e87dc14fb4fbee41/bot/services/base_service.py#L20-L20
https://github.com/dobaos/dobaos.py/blob/2f6402d40bcebc307806a7ced89fd35469caa78a/dobaos/__init__.py#L115-L115
https://github.com/JorgePe/pyb00st/blob/bf15272481d0541461923820f98983d9f10ebcc9/pyb00st/movehub.py#L492-L492
https://github.com/rajrohith/kafka-python/blob/a3995b38210d3700855d5b438529a5387c095569/example.py#L38-L38
https://github.com/FunPythonEC/FIT_Guatemala_2019-SMART_HOME/blob/d4862b60e74dd44c8b5b6f8bb7e3c9e7606812dc/ejemplos/python/fit_mqtt.py#L28-L28
https://github.com/dyle71/imap-archiver/blob/cfaca2cf212b2e60de70c9fc3f6b228d88dc1404/imaparchiver/connection.py#L86-L86
https://github.com/jarret/onionstudio/blob/5ebf0a75cf1e7960822c96a987668be5ed82aa41/depends/example-subscriber.py#L91-L91
https://github.com/MarianelaSena/gaphor/blob/f1ccc2e2ae98d7fad54f6dd9271e8e10fbb2e324/gaphor/services/undomanager.py#L123-L123
https://github.com/khadkarajesh/Pi-Image-Capturer/blob/cf6e1af65ea36ff1c8e8034f364d2711eaace43b/device_1/raspberry_pi_with_camera.py#L150-L150
https://github.com/peacemaker07/iot_making_for_raspberry_pi/blob/d37d1256ea99794ff1dde4de0cadcbee1e5d6679/tasks.py#L76-L76
https://github.com/suryamurugan/MQTT-to-MYSQL-DB---Python-/blob/23607157306c45c20e7b73c06e5e2c6291f3e25d/mqtttodb.py#L73-L73
https://github.com/hunternet93/ddp_asyncio/blob/846c3ec506b9c6bb73bd0038e91b5ada75640cbe/example_retrieve_todos.py#L18-L18
https://github.com/Annieday/Remote-Control-of-Robot-Using-Monitoring-Cameras/blob/e7f61dc4aeaa8f16abe456cf2420908bf868c6e0/socket_server.py#L75-L75
https://github.com/VxCoder/TornadoWeb/blob/1c9592bb935351df88ea106743e2995eea894ff9/tornado_redis/pubsub.py#L48-L48
https://github.com/rackerlabs/lambda-uploader/blob/a5036e60d45d1a4fdc07df071f5b6e3b113388d4/lambda_uploader/subscribers.py#L93-L93
https://github.com/nickarad/iot-ecg-nodemcu/blob/0916229b97df9e3368e2283eb5e1dd809b7c9b95/sub/sub.py#L80-L80
https://github.com/warriorframework/warriorframework/blob/685761cf044182ec88ce86a942d4be1e150a1256/warrior/Framework/ClassUtils/kafka_utils_class.py#L52-L52
https://github.com/sebrahimi1988/IoT_fun/blob/b9f15e3e7f2c3015dd05090741de25da256a7aee/MQTTtoFirehose.py#L40-L40
https://github.com/noironetworks/aci-integration-module/blob/449fef3af36362771257ea1e85222a9ffccc1d1e/aim/agent/aid/universes/aci/tenant.py#L646-L646
https://github.com/AdamStelmaszczyk/learning2run/blob/71341f7cc76c297980fb0e0b67076425a5bde878/es/es_distributed/dist.py#L109-L109
https://github.com/Juniper/vmx-docker-lwaftr/blob/ebbedad67d8acd74f4a305a0a4ad6bf2ed716e7e/jet-python/lib/jnpr/jet/notification/NotificationHandler.py#L127-L127
https://github.com/AidanTek/Fab-Cre8_IoT/blob/3d358a484aea2e2a50d6dbef443e9a2757ef9ab8/esp32_thingspeak_subscribe/esp32_thingspeak_subscribe/myNet.py#L77-L77
https://github.com/Kanac/IoTSecureCloudCommunication/blob/68eb51f5e198b28acdd7ff337ac4bae111f70b9b/AWSIoTPython/basicPubSub.py#L90-L90
https://github.com/nicholasadamou/stockmine/blob/257396479667863d4ee122ea46adb86087c9aa78/venv/lib/python3.7/site-packages/grpc/beta/utilities.py#L124-L124
https://github.com/MaxOnNet/Scopuli/blob/274f2fd5cd81d51fb868c2e2558762f92ef1adac/Interfaces/Proxy/Cryptonote/StratumService.py#L207-L207
https://github.com/madron/iotapp/blob/53c34e59f44aa36a0c018a16d39ab3afe680a805/iotapp/base.py#L52-L52
https://github.com/DevInsideYou/SpotifyWeb/blob/4f7349788ead7c507761aa54f42cb97e6c810854/tests/testWindow.py#L19-L19
https://github.com/gift-surg/puma/blob/58beae3459a0c8d96adfe9af323e26868428df4d/puma/runnable/remote_execution/proxy_remote_object_status_buffer_subscription_manager.py#L20-L20
https://github.com/invinst/CPDBv2_backend/blob/98b26caea5bc02b2f2f87acef34cda9b4b88a3e3/cpdb/vftg/views.py#L10-L10
https://github.com/dbrandenburg/python-oreilley-certification/blob/44af77d093100971e32d48b309f8d6e6d1b78364/course4/lesson4/pubandsub.py#L29-L29
https://github.com/dreipol/django-scarface/blob/5d9bed10dbca9d8ee105734adacd03f1cfb09952/scarface/models.py#L644-L644
https://github.com/closeio/tasktiger/blob/86377b89e2a8f88621e00f00fe208e64a69e34f1/tasktiger/worker.py#L1126-L1126
https://github.com/Heerozh/spectre/blob/50ec95b4f554002f7316e9eba9306b04b078e49d/spectre/trading/__init__.py#L161-L161
https://github.com/anujdutt9/AWS_IoT_Python/blob/61ac34ed863e61631d9640018bb13e2b099bcf48/Publisher and Subscriber/AWS_IoT_Sub.py#L12-L12
https://github.com/ZacSweers/androiddev_bot/blob/0db8f3a8354ea4fc19e88987599a51111cc452e9/androiddev_bot/flaskr.py#L170-L170
https://github.com/kelvin-tran/queue-orchestra/blob/462f1169ff84a38dc64ca7beb150939543cb340f/queue_orchestra/listener/pubsub.py#L39-L39
https://github.com/jackdwyer/senmgr/blob/f7ec88ad75c298623ce888938224ad09a47e5ebb/senmgr/sensors/comms.py#L10-L10
https://github.com/jwkvam/bowtie/blob/220cd41367a70f2e206db846278cb7b6fd3649eb/examples/random_walk.py#L27-L27
https://github.com/MarkAufdencamp/stomp-client-daemon/blob/d40c4a953abfb78dc02fad94593a6e08debbcd37/stomp_daemon_connection.py#L56-L56
https://github.com/magcode/mopidy-mqtt/blob/75abdd737d42ec921bbc3c2936735bad3a39c3f1/mopidy_mqtt/frontend.py#L44-L44
https://github.com/F5Networks/neutron-lbaas/blob/c810abde3d22bdc5066b22874852134585082c75/neutron_lbaas/db/loadbalancer/loadbalancer_dbv2.py#L255-L255
https://github.com/AnsgarSchmidt/EpicFabLabWeather/blob/147372b396a61faecfa461ccaeffba13697dd313/SensorReader/SensorReader.py#L29-L29
https://github.com/jscholes/accessify-prototype/blob/9cee5e6fff6621a6eb4dc1cf6e353669cd02d33b/accessify/playback.py#L40-L40
https://github.com/97CBR/SoftwareUpdateServer/blob/c5b768d4b76b71128e7588abce1560a914b3077a/updateServer/HotUpdate/__init__.py#L28-L28
https://github.com/Azure/azure-iot-sdk-python/blob/b7d95e5d9a1aa86e2497430c5a58dffec1fae881/azure-iot-device/azure/iot/device/common/mqtt_transport.py#L476-L476
https://github.com/flowthings/raspberry-pi-flowthings/blob/c0ad3f73d246264d259a34bf14f254d5ed168b21/ws_listen.py#L17-L17
https://github.com/vreon/figment/blob/03696ee1c2288805d2a041f4116813d2f81640f8/figment/zone.py#L243-L243
https://github.com/hubo1016/aiogrpc/blob/a4a99305bf4bc1d485fee4dfba4e2022e70efb97/aiogrpc/channel.py#L341-L341
https://github.com/electrum-altcoin/electrum/blob/02748b0b14e37385d6e77591d122e592740222bf/electrum/synchronizer.py#L110-L110
https://github.com/Ligio/hassio-addons/blob/a6c1313df41b3d58cba31d085ab65e0192c750ad/hassio-addon-ozmo-900/vacuum.py#L100-L100
https://github.com/jimmy201602/django-guacamole/blob/60e58f408fd0fd3fe49ee26287a5ac7d2c309a87/guacamole-bak/consumers.py#L115-L115
https://github.com/jampekka/statcubeserver/blob/7a1f3573d50369fd2cc6213faf3d2b141df73c87/px_json_server.py#L368-L368
https://github.com/opentracing-contrib/python-grpc/blob/973bd98f382783f065b419a1ac66c9c8ed9a6c26/grpc_opentracing/grpcext/_interceptor.py#L154-L154
https://github.com/beerfactory/hbmqtt/blob/07c4c70f061003f208ad7e510b6e8fce4d7b3a6c/scripts/sub_script.py#L84-L84
https://github.com/CounterpartyXCP/counterblock/blob/cd6ee8f87abb559bbbf836541e1b2a802a3e3320/counterblock/lib/processor/startup.py#L13-L13
https://github.com/DiCarloLab-Delft/PycQED_py3/blob/93f6204511c5c1452d9287626de418204bd71fcb/pycqed/instrument_drivers/physical_instruments/ZurichInstruments/attic/zishell_NH.py#L418-L418
https://github.com/hackeriet/pyhackeriet/blob/7af08855d62ce6326bb7c3ab7931820f97f77b85/hackeriet/mqtt/__init__.py#L55-L55
https://github.com/MOSAIC-LoPoW/oss7-thingsboard-backend-example/blob/9b289dd7fdbb6e932ca338ad497a7bb1fc84d010/backend-example.py#L68-L68
https://github.com/jcarm010/rtmessenger/blob/040b64868c08d372c998a410c411eaffe16d2611/pyrtmessenger/pymessenger.py#L84-L84
https://github.com/varunmehta/dive-into-iot/blob/a2220255478d5e6afe4a9aff577b3aa20127b24e/code/pi/src/main.py#L93-L93
https://github.com/Grandthrax/humming_extended/blob/54e959520f515697b5a88d3fc3636e702ea381e5/hummingbot/market/bitcoin_com/bitcoin_com_api_order_book_data_source.py#L192-L192
https://github.com/jonepatr/affordance/blob/603afbbb4a162c2bb4e9f21cf263a453323c2241/affordance/object_in_space.py#L46-L46
https://github.com/zdjohn/sns-boomerang/blob/85c50e5f65e319e58a8b6390e8f37da2db4126b3/sns_boomerang/common/items.py#L197-L197
https://github.com/BhavyaSheth22/hackit-iot/blob/39627409edd07a3eaa3457df73efafde478d9663/centre.py#L73-L73
https://github.com/wulidexixilian/iotprototype/blob/fa0a45961b577fa673370cc283a417d9db36d2c8/simple_mqtt/dummy_plc/mqtt_responder.py#L11-L11
https://github.com/icgood/pymap/blob/9362344a019500b7352dd8f18dee188fd13960ed/pymap/imap/state.py#L236-L236
https://github.com/WazoAkaRapace/BluetoothGateway/blob/7469a416d7b0a7f5458f473e6b770694aaf657b6/BluetoothGateway.py#L107-L107
https://github.com/funkybob/mini_chat/blob/f54c7c955b73c13f758396c69b6689f339166b7b/chat.py#L175-L175
https://github.com/wshipley/redis_scheduler/blob/9b7ecca47704a575602c18f909ba9043fd8d1845/message_job.py#L7-L7
https://github.com/jina-ai/jina/blob/36d4f952db8c06bb4b56300446830a450cabba2e/jina/peapods/zmq.py#L669-L669
https://github.com/brad-h/expy/blob/d3f3dfbbdae31ab8c7e134a5ce9d5f6adf94b516/ExPy/ExPy/module07.py#L200-L200
https://github.com/987Frogh/project-makehuman/blob/3afc838b03c50f8e574d8c87cb71de4435a18a6d/gaphor/ui/recentfiles.py#L16-L16
https://github.com/istresearch/traptor/blob/6905ac317ffc24b43ae715f0e4fa4cff57489f6f/traptor/traptor.py#L1173-L1173
https://github.com/thrau/pymq/blob/101857bca2b705c328d3bda3b26797b51e8ffb70/pymq/provider/base.py#L110-L110
https://github.com/Elwalle/openshift-ansible-contrib-master/blob/22d90f780899fda445f4fee325627b0b6bd39f86/reference-architecture/aws-ansible/playbooks/library/redhat_subscription.py#L360-L360
https://github.com/javierarilos/bashtasks/blob/8cd2bf84e9fa97244c8911f14a4beeeed7686901/src/responses_recvr.py#L106-L106
https://github.com/r3w0p/bobocep/blob/5f08348e9a2c3b0f92e935429d4f265c1693d26c/bobocep/decider/handlers/bobo_nfa_handler.py#L96-L96
https://github.com/MainRo/cyclotron-py/blob/5ddb6bc8fe85e81b05e4c0e4d4d47bcaeb23f831/cyclotron/debug/trace.py#L55-L55
https://github.com/lxl0928/timi_kafka/blob/dc6cfa0c4c378699c9aaebea6b9370b768b38750/benchmarks/load_example.py#L29-L29
https://github.com/zentralopensource/zentral/blob/d7f0985ea39fa99f710ee69670a1cd5904276085/zentral/core/queues/backends/google_pubsub.py#L94-L94
https://github.com/bluerelay/windyquery/blob/3e10d3737a8382e21f219e70a04d2c6f559cf224/windyquery/model.py#L61-L61
https://github.com/fpaupier/sidecar-pattern_tf-serving/blob/563aeea471adfd722eacd58240cded33bbbe1b84/model_polling.py#L104-L104
https://github.com/Vkeat660/dcos-meetup-config/blob/94ed722f3f388ffe4a750a3551dbbcf4ec3fb36d/consumer/rsvp_consumer.py#L8-L8
https://github.com/deejross/coremq/blob/4764f80c62f1172f7711e120a64cb3cb6846ccd9/coremq/client.py#L187-L187
https://github.com/flawwan/CTF-Writeups/blob/4187fc83dd4737594d80e8a5ab252da064e2f208/hxp/payload.py#L3-L3
https://github.com/libujacob/networking-huawei/blob/65a92260c3e1659663164f1e1c27fbc287b0c632/networking_huawei/drivers/ac/plugins/ml2/driver.py#L317-L317
https://github.com/supersaiyanmode/PyWebOSTV/blob/08a30b6ea05c5351f346aa6f2106536ce5bc2c9e/pywebostv/controls.py#L142-L142
https://github.com/lake-lerna/hydra/blob/ec0793f8c1f49ceb93bf1f1a9789085b68d55f08/src/main/python/hydra/kafkatest/kafka_sub.py#L106-L106
https://github.com/john-0/gfx/blob/7f81da56195c3b2ba42aec6b1a3ace66969797be/src/gfx.py#L748-L748
https://github.com/yansongda/python-aliyun-iot-device/blob/0c05f77649d1b9b7da066d64ab1ac7f30dc13491/examples/mqtt/all.py#L12-L12
https://github.com/AbirHassan/CTFd/blob/1c120faa39e63ead64d613de45ad82083b40a2b2/CTFd/utils/events/__init__.py#L75-L75
https://github.com/marcelveldt/musicassistant/blob/fde1fb7766bc8bcbf55734d58e00c450b0aff431/music_assistant/playerproviders/sonos.py#L222-L222
https://github.com/Ligio/hacc-ozmo/blob/5ede2f8b80033ff48172c19cb36e115d762dc1e9/custom_components/deebot/vacuum.py#L56-L56
https://github.com/jookies/jasmin-api/blob/0e34527f6b3e476332fbba154792ab8ee20ee770/jasmin_api/run_cherrypy.py#L25-L25
https://github.com/PWrWhiteHats/BtS-Framework/blob/2885f49e3184eb7f8a5c327e7922de90352fbe32/CTFd_Framework/CTFd/utils/events/__init__.py#L75-L75
https://github.com/chriskiehl/Gooey/blob/4cded5d3f876002b8e2d05e0db3630f44197ee6a/gooey/gui/containers/application.py#L57-L57
https://github.com/cloud4rpi/cloud4rpi-esp8266-micropython/blob/d03410fa7ecddd26544c358f307e9bbeae26a190/cloud4rpi.py#L54-L54
https://github.com/erikssod/adxv_class/blob/1c86b6ac157730f19fe5d08f04bd9775611094d4/adxv_load_next.py#L44-L44
https://github.com/cona-dev/python-karafka-test/blob/90037082e33ae2a0a0e1e787a260c33004b44c06/consumer.py#L26-L26
https://github.com/mqlight/python-mqlight/blob/8be7126289c539401415da2783e1199b46463bed/mqlight/samples/recv.py#L252-L252
https://github.com/oozman/iot/blob/0d666d9c9eca598f5bc76d2511bf9c393c2baad6/rpi/pubnub/helloworld.py#L36-L36
https://github.com/Appleseed/leaves.base/blob/a11daa9a821da8d0add74a205b1af370b38d6799/Base_Kafka/KafkaSparkstreamCassandra.py#L37-L37
https://github.com/ThreatConnect-Inc/tcex/blob/ccc23793b9d896aee528d5252a0cd7c18626973a/tcex/services/services.py#L415-L415
https://github.com/Woody89/neutron-fwaas/blob/34b6ae323d8182e38f9ff23efd28e95f5f19c439/neutron_fwaas/db/firewall/firewall_db.py#L624-L624
https://github.com/FunPythonEC/FIT_Guatemala_2019-SMART_BADGE/blob/58a3b2e38ba294b3fa0e6b6ede0f366b96d6bdaa/ejemplos/mqtt_fit_server.py#L29-L29
https://github.com/MuRongPIG/CrossStreet-Python/blob/7c47187fccd978244c8f5d884966fc187da8993c/ws4py/server/cherrypyserver.py#L293-L293
https://github.com/htaira/iot-pmc-core/blob/a6d620bcc757a689b2470296220652aa73433c00/iot_pmc_subscriber.py#L27-L27
https://github.com/xyjigsaw/Weibo-Crawler-GUI/blob/9830d3348b4ce528ab811bc56bf5281c5cfbce47/weibo_GUI.py#L182-L182
https://github.com/IIStevowII/ziggo-mediabox-next/blob/183168d23a0839492a69215fe2e8403e9ce366d7/custom_components/ziggo-mediabox-next/mqtt_client.py#L131-L131
https://github.com/unixweb-team/IOT_demonstration/blob/ce5b45e4f93091bee850adfb1b66ceb49b7f026b/Unicorn-Demonstration/main.py#L26-L26
https://github.com/Anton04/MQTT-Stage/blob/4f7ffd89ec992820198521043680c8b785daa099/resources/actors/RFXcom-MQTT.py#L17-L17
https://github.com/ICLOpenStack/NeutronPortForwarding/blob/96616a76945fd75df16fb25fc47183b35f92744d/OpenStack/neutron/services/l3_router/l3_router_plugin.py#L63-L63
https://github.com/catawba/https-github.com-mikeckennedy-python-for-entrepreneurs-course-demos/blob/0b45cb14aae710856ad6f701c2451a1eba78e7af/12_user_accounts/final_12_blue_yellow_app/blue_yellow_app/services/mailinglist_service.py#L27-L27
https://github.com/cygairko/PyDioder/blob/e2536d98ce0acaf75a9169aba9d7b9f9fd57aac3/mqtt.py#L59-L59
https://github.com/tartiflette/tartiflette-asgi/blob/5370aed2f3facf545fff60395c6ddedac017fd40/src/tartiflette_asgi/_subscriptions/impl.py#L41-L41
https://github.com/opencord/pyvoltha/blob/a9febbff895e4f168dc19f11392950413d75d471/pyvoltha/adapters/extensions/omci/state_machines/alarm_sync.py#L261-L261
https://github.com/SeekingAura/IoTCurseUTP/blob/f98dda90f544e78b92733a5ed403fb56c943fc97/Example code/Adafruit Dashboard/get data from simulated feed with paho-mqtt subscribe.py#L14-L14
https://github.com/colinodell/mqtt-control-panel/blob/59e559f6c0d600cf9d78301276c70a1215f12af6/main.py#L167-L167
https://github.com/QSFT/unix-agent/blob/8f1278fc8c2768a8d4d54af642a881bace43652f/src/dcm/agent/cmd/service.py#L59-L59
https://github.com/wirepas/backend-client/blob/1fece5f146a60ddc18c98e1799da85c83defcadf/wirepas_backend_client/api/mqtt/connectors.py#L254-L254
https://github.com/gigagenie/sample-client-python/blob/de50fadbb50c91da1fab1cd6ef344a1e750f0a33/agent/grpc_channel.py#L89-L89
https://github.com/Qiskit/qiskit-terra/blob/04f20797eaa1a460e405adb8333508cd73bc448b/qiskit/tools/events/pubsub.py#L147-L147
https://github.com/stevearc/dql/blob/265a3ab548e27206c60f6a40d9de3fe20fc1089c/dql/engine.py#L155-L155
https://github.com/lianwutech/datasync/blob/cd07ac854d83b859d6bffcff85a58c44cfb7f8fb/datasync.py#L54-L54
https://github.com/GaryHsu77/cloud-iot-toolkit/blob/9d00addd3d407f48496dea2b8af93053dc792fa6/aws/__init__.py#L187-L187
https://github.com/RicardoSabinolrs/python-google-cloud-pubsub/blob/dbb60254fd82ea518681e71957352c0b2bb8d0fa/subscriber/subscription.py#L122-L122
https://github.com/julien6387/supvisors/blob/fd2b775a986ab3eebd215a35e39260f2efcf8a5c/supvisors/listener.py#L67-L67
https://github.com/F-Secure/see/blob/0dc5ccb5ca3b9f8e9076e720851c61349ed5a11f/plugins/disk.py#L82-L82
https://github.com/dhempy/aws-iot/blob/a890a40878d59484d4d1f1e0b6cd22d46b3ff8dc/mb.py#L146-L146
https://github.com/radium226/python-reactive/blob/393016220a27f93522f6e3817fab51eeb50b10f0/reactive.py#L51-L51
https://github.com/moothumk/cloyd/blob/82a446ccb306e3513b541c4444ad4cbd77f243b1/tools/c7n_gcp/c7n_gcp/actions/cscc.py#L234-L234
https://github.com/shan18/Kart/blob/162176621dfdb126628d52d9b355419301135c95/src/marketing/models.py#L36-L36
https://github.com/skipflag/confluent-kafka-python/blob/526244f0e9c91a5e887099c3276267a8bfc89530/confluent_kafka/kafkatest/verifiable_consumer.py#L257-L257
https://github.com/dannybritto96/AWS-IoT-Implementation-with-Python/blob/4b6ab676286101ff447d72448375703e3ebc1e07/code/awsiotsub.py#L9-L9
https://github.com/n0need4/TheIoTLearningInitiative/blob/39cbef8149d4140508d5e5253d0ec2b3c66ac60c/InternetOfThings101/main.py#L43-L43
https://github.com/mengdong/mapr-streams-mxnet-face/blob/4f3661fecf72eb546409268b2cbac0970e0e8cd1/consumer/deploy/flask_consumer0.py#L19-L19
https://github.com/jankrib/ha-xcomfort-bridge/blob/96b7cd0ba85394bdf29cb5cee28faa15312bc757/custom_components/xcomfort_bridge/light.py#L63-L63
https://github.com/Neuraxio/Neuraxle/blob/32d26a040c0ad9e45632b36a3100e59def552758/neuraxle/distributed/streaming.py#L563-L563
https://github.com/ismukund/python_gae_quickstart/blob/b3fee0ae1d0912373d20374aca514631814315b7/pubsub/cloud-client/subscriber.py#L187-L187
https://github.com/ArmindoFlores/ao3_api/blob/c8d2f16473a1db93996ba72525e5b8be9e78e1d8/AO3/users.py#L98-L98
https://github.com/ramonhpr/knot-lib-python/blob/ba7b476bd15608091516af8d2f3a785f3eee4fd3/knotpy/knot.py#L28-L28
https://github.com/edisonlz/fastor/blob/342078a18363ac41d3c6b1ab29dbdd44fdb0b7b3/base/site-packages/beecloud-python/demo/demo.py#L388-L388
https://github.com/pg/iot-sec/blob/2b6ed69796713c0636eeca03dec289ba015d9ddd/framework/message/dev_client.py#L29-L29
https://github.com/f213/education-backend/blob/06f15f3ae6fb4af33be00580a159ec96a9285d72/src/app/tasks.py#L73-L73
https://github.com/dowjones/dj-dna-streams-python/blob/2207864d7c0f62e0dd04b2df81f775198dd2e81f/dnaStreaming/listener.py#L123-L123
https://github.com/michaelfeil/iot_gateway_modbus/blob/f1366cfafd46d5b5143dc25ab2a8a02cd66045d3/src/g_mqtt_client.py#L216-L216
https://github.com/dojojon/xmas_iot/blob/83d333c3929f50196fd9b497e4405ffe5aef4bf5/python/sub.py#L27-L27
https://github.com/jpwsutton/dashboard/blob/07c06c685bae865c227a4d9962791f73f8df0582/dashboard/subscriber.py#L115-L115
https://github.com/adhorn/rasp-sensehat-iot/blob/ff4a4c76c97adf398c2957a726c22fe9964517af/mqtt-sub.py#L61-L61
https://github.com/atx/python-mipow/blob/c018fa81b96ca166660e629631be7aafae1e6d26/mipow/tools/mqtt.py#L48-L48
https://github.com/arupiot/iotdesk_sonoff/blob/40b504737b4efad4c2aede5e2228bd75d5601c8b/ipaddress.py#L30-L30
https://github.com/ebob9/pyairpal/blob/99d39a45d2ebe8120e1ec57a7c24115cfb8796ab/example.py#L28-L28
https://github.com/5g-media/OIDC_ON_OSMr5/blob/cd4cb104e32352d030b349c7d36711482394d283/NBI_MODIFIED/osm_nbi/nbi.py#L1043-L1043
https://github.com/benno16/UCD-Python/blob/3fd896d5ff4bd6a859f2442e38ff02a4628ea02f/server.py#L33-L33
https://github.com/zewelor/bt-mqtt-gateway/blob/6d43ddb57db1e53b68c48a88ca56c9fd644a40c7/mqtt.py#L119-L119
https://github.com/ThobaniMwandla/second_webscrapper/blob/cf88a0940ac597d0f726d567984a968ffa86b6a9/venv/lib/python3.6/site-packages/zope/interface/adapter.py#L521-L521
https://github.com/slub/entityfactssheetsharvester/blob/150e702a763d73356adba112c0e1c1141df4884c/entityfactssheetsharvester/entityfactssheetsharvester.py#L128-L128
https://github.com/EscVM/TensorFlow_Face_Recognition/blob/88cd8835e3a20d5ed4cccb5d1deb795cdc40f296/server/MyMQTT.py#L46-L46
https://github.com/ChristophSchranz/StatefulStreamProcessor/blob/f0b1fafc2907291fcbc56ad59fb69da741d5cf1f/06_DB_Connector/db_connector.py#L28-L28
https://github.com/jamesssooi/fonty/blob/c98227606ad5c6ebeab01f70d754db29b8406f44/fonty/setup.py#L100-L100
https://github.com/mairas/hysen-mqtt/blob/06d1da1d2c6897652589c71a05a0be7bae5e4566/hysen-mqtt.py#L207-L207
https://github.com/hesso-valais/scom/blob/db33a6f14373f08ae676f293d82e3c5543cc5bdf/examples/xtender_version.py#L37-L37
https://github.com/ClassicDIY/ClassicMQTT/blob/819637fcf5a92f2f4b2175458505aa9aa41525aa/code/Python/classic_mqtt.py#L88-L88
https://github.com/quora/asynq/blob/b07682d8b11e53e4ee5c585020cc9033e239c7eb/asynq/tools.py#L385-L385
https://github.com/MartinHeinz/IoT-Cloud/blob/2e6fddcfe2624862c9351759334a6655a896e8c7/app/app/mqtt/mqtt.py#L13-L13
https://github.com/f5devcentral/f5go/blob/fa6c59338b02a7bd511abb2ff46ea9ff14a47de9/go.py#L1087-L1087
https://github.com/softbankrobotics-research/qibullet/blob/bcd8c5dea46a6932f1158770c7b58dd31b569985/qibullet/pepper_virtual.py#L371-L371
https://github.com/liuansen/python-utils-class/blob/05f8bdf0db3d9244da8659341bc07d8052bcba62/py_kafk/tar/kafka-python-1.4.6/benchmarks/load_example.py#L29-L29
https://github.com/google/gov-meetings-made-searchable/blob/bcbb13544fbfb8e5d5a12c66885fdb54ae52584a/create-word-list/worker.py#L55-L55
https://github.com/Jooho/ansible-cheat-sheet/blob/736b920328816b80ee2c80d0e94f2854ebec6a5c/ansible-playbooks/ansible-playbook-deploy-ocp-on-rhev/modules/redhat_subscription.py#L498-L498
https://github.com/maexe/linspector-web/blob/d5a695445164df31ee69362ffdfb5ca924d054f6/inspector/tasks.py#L40-L40
https://github.com/BCEBIGDATA/kafka-sample-python/blob/b2b9ae143d4a0567e5a0cc27077b38bba448d91c/consumer.py#L60-L60
https://github.com/iota-community/industry-marketplace-python-helper/blob/187382fad9a9659a1ed62eeba7ceaa2a5b2a05ea/imp.py#L387-L387
https://github.com/lewis-grimmett-zefr/confluent-kafka-python/blob/7529c06fd7fa52da05af6db8a31ef3720f8b3572/confluent_kafka/kafkatest/verifiable_consumer.py#L257-L257
https://github.com/JohnOmernik/pyparqetl/blob/4958bf0d35f03da4eb400dfadf7a6a77624671b5/pyparq.py#L85-L85
https://github.com/tsaklidis/subreddits/blob/9cb1571bd56d51f0c67643e16f86c79e7100e61a/src/main.py#L105-L105
https://github.com/Fayazdeen/smartCityProjects/blob/f1d03572a1e8c0d07dcd47c2060204c0a379930f/samples/basicPubSub/basicPubSub.py#L88-L88
https://github.com/yhalk/vw_challenge_ECR/blob/c1ff50070d0f7367ccfbf473c69e90fd2be5e85e/src/ev3/ev3control/ev3control/slave.py#L83-L83
https://github.com/gustavosm/necos-ufu/blob/760078ced3103a8bb63dddd683b118d51a8a7d75/kafka-influxdb/kafka_influxdb/reader/confluent.py#L25-L25
https://github.com/ngld/knossos-server/blob/26e7bfb7185d69328237f4ff117d8203dc851137/slib/tasks.py#L74-L74
https://github.com/ydf0509/distributed_framework/blob/aedba3a605fb4e25a99f21e210db5f9dd4b3b5cf/function_scheduling_distributed_framework/consumers/rocketmq_consumer.py#L38-L38
https://github.com/anencryptedmind/iot-raspberry-pi/blob/1c29256caeab8c6c3c6e090e4db31774f698d288/subscriber/led_controller.py#L40-L40
https://github.com/Altinity/clickhouse-mysql-data-reader/blob/3b1b7088751b05e5bbf45890c5949b58208c2343/clickhouse_mysql/pumper.py#L20-L20
https://github.com/yxlwfds/TornadoWeb/blob/32310cbd55baa4451e277615cba45aa1529d1203/tornado_redis/pubsub.py#L48-L48
https://github.com/PyFixate/Fixate/blob/df4ed81b91d5909d58c725a42b681ef639291b04/src/fixate/ui_gui_qt/ui_gui_qt.py#L188-L188
https://github.com/eschava/psmqtt/blob/078878455cb3389d115751b84a44535558ed3233/psmqtt.py#L192-L192
https://github.com/robotics-4-all/r4a_rapp_robot_api_python/blob/b71901b4b59784abbc3230b3ee5694360559d110/python/implementations/nao_v4_naoqi2.1.4/rapp_nao_api_sensors.py#L23-L23
https://github.com/Emptyset110/mercury/blob/a333aa8b761633b30ca158e197dd175f1f4684c9/demo/demo.py#L32-L32
https://github.com/NoUsername/piSms/blob/8791e923eb69937bfa51bfa1e6f7454d6cd83d86/py/smsSender.py#L303-L303
https://github.com/wilberdell/loopchain/blob/0203e4aedbdaeae37e0aebbb4ba06db8e849f337/loopchain/channel/channel_service.py#L525-L525
https://github.com/markrad/Azure-IoT-No-SDK/blob/8f37d59b8d0cbe70e189d70509cc9a3562b7becf/raw.py#L193-L193
https://github.com/e-calder/openfin-python-adapter/blob/1be7514ea996ee0e299d7239741503fb04a68e2d/example/example.py#L10-L10
https://github.com/TheIoTLearningInitiative/CodeLabs/blob/4bb34db56b4a1e840e28b6e86ca2231082391f2e/Edzna/HomeAutomation/Device/individual/light.py#L19-L19
https://github.com/PSJoshi/python_scripts/blob/0d5736f6b74cc2b784b5b3dbdd2860db84f434f5/redis-publish-subscribe.py#L9-L9
https://github.com/ippoeyeslhw/cppy/blob/d17ec3a342326c64dc338989b92da359c48fadda/scraper.py#L112-L112
https://github.com/ARMmbed/pyOCD-Samsung/blob/03242b6eb57d2170a4b531d00f1a0577e2b0abde/pyocd/rtos/zephyr.py#L281-L281
https://github.com/daniel-falk/python-mqtt-cayenne-bridge/blob/7d2ac053e772d56cbd033b2bb1fe2d9b63cb34c1/cayennebridge/mqtt.py#L71-L71
https://github.com/RealTimeWeb/wikisite/blob/66a22c68c172f0ebb3c88a9885ccd33e2d59c3c5/MoinMoin/action/SubscribeUser.py#L104-L104
https://github.com/lensesio/lenses-python/blob/fccb16f6271beee47ef2c824566acc0220bcd3e5/lensesio/pulsar/pulsar_client.py#L46-L46
https://github.com/Ikergune/firos/blob/5713d570c4a99f715b6ce1798527af068ea9cd4e/scripts/include/ros/topicHandler.py#L97-L97
https://github.com/NickWaterton/Roomba980-Python/blob/76d7f512891b49f8e2ba79e6e90e5886e6c47ce4/build/lib.linux-x86_64-2.7/roomba/__main__.py#L233-L233
https://github.com/lrakai/aws-iot-device-sim/blob/26710d8c03d329325e732d3b7d12dbef83673bbf/scripts/airConditioning.py#L252-L252
https://github.com/Soamid/chroma-app-binder/blob/8144a96e101f791a9177e18ef8a04f7ea372c2fb/chroma_app_binder.py#L80-L80
https://github.com/influxdata/influxdb-client-python/blob/a057b1cb32e8e28b09e0e86e4878bf9c5505876f/examples/rx_playground.py#L49-L49
https://github.com/lianwutech/ws_plugin_xxx/blob/04980c45af4c522c588f6859a3e17e4d641743b9/libs/mqttclient.py#L31-L31
https://github.com/5g-media/mape-data-lcm/blob/5e08d819468398cd7861c7578f9eed45e284240e/daemon.py#L21-L21
https://github.com/facebookresearch/Mephisto/blob/d23279d15433e7c19f2404f8b39bb2607da9f0d4/mephisto/providers/mturk/mturk_utils.py#L479-L479
https://github.com/henryroe/ztv/blob/392a110edb70a5696cf3cf4bcfdf5afa47adcabf/ztv/plot_panel.py#L94-L94
https://github.com/mail2nsrajesh/networking-cisco/blob/e072b149d26e0a9dd9d68755c874dfc047dc9c91/networking_cisco/plugins/cisco/db/l3/l3_router_appliance_db.py#L1593-L1593
https://github.com/lianwutech/plugin_test_mock/blob/50d28068eeca40ccf8167d205e7791226f8ec7e8/libs/mqttclient.py#L33-L33
https://github.com/BastiTee/python-cookbook/blob/a78fd5d21381d38a090175c512b88238f306bf24/recipes/imperative_vs_reactive/get_daily_average_rx.py#L48-L48
https://github.com/jascori/Conduit_AWS_IOT_SDK_Python/blob/4b935d4309390b9733a4c63b495eb3baa41171d9/boto_producer.py#L27-L27
https://github.com/elsabo/watsoniot-python/blob/09b5cc059360abd5a2e5b2b023467db188161856/EnergySample.py#L84-L84
https://github.com/iamgyz/python_mqtt_chatroom/blob/2f5cc55ff660b09fb657e4974608aacf42cd41fc/chat.py#L30-L30
https://github.com/cermegno/iot-rpi/blob/56c243e9e1d16df64402e1ba7ab7d32b69ba6d7e/mqtt-sub.py#L26-L26
https://github.com/SuperGutao/https-github.com-pjialin-py12306-/blob/5efafd16837c1ed7069297db16ebe1795655b15d/py12306/cluster/cluster.py#L68-L68
https://github.com/nats-io/stan.py/blob/e0916966d162671e024f49d48748a3a5fa39a0b1/examples/manual_acks.py#L37-L37
https://github.com/cloudio-project/cloudio-endpoint-python/blob/30bdefe933c9b75073b213d34e4e09148886556d/src/cloudio/endpoint/endpoint.py#L178-L178
https://github.com/dexterlu/mosquitto-python-examples/blob/f38eae59ad54877094fbf9c9466e75aa5d73dcde/subscriber_dexter_1101HA.py#L24-L24
https://github.com/fremtidens-rederikontor/mi-iot/blob/0a7b5d99d281c43f519631f9f078e65d678e8b5f/open-weather-map-scripts/magerholm.py#L52-L52
https://github.com/lordspacehog/correly/blob/e4d9859fa99f297e4957d2641bc07bdf0f64533f/correly/mqtt.py#L27-L27
https://github.com/daeilkim/refinery/blob/0d5de8fc3d680a2c79bd0e9384b506229787c74f/refinery/refinery/webapp/pubsub.py#L18-L18
https://github.com/Overdrivr/pytelemetrycli/blob/8969ab7515341b9821ba70bab93d4db9c6b7ccf5/pytelemetrycli/cli.py#L72-L72
https://github.com/haukurk/Partify/blob/579718e0a9294365ee82860155eb1d373e9938ff/partify/core/consumers.py#L25-L25
https://github.com/zeu5/python-queue/blob/e73c420db64a3b128617918766a3b8f2829a73f5/queue/store.py#L40-L40
https://github.com/JittoThomas/IOT/blob/994fa25087d14e33c2d82b9c9d526f65823b6fa8/MQTTupload/MQTT_to_csv.py#L59-L59
https://github.com/ClusterHQ/flocker/blob/eaa586248986d7cd681c99c948546c2b507e44de/flocker/restapi/testtools.py#L377-L377
https://github.com/dashio-connect/python-dashio/blob/2a049a4f6614ac41bb158cff08c327bc8d695b88/dashio/iotconnection.py#L190-L190
https://github.com/jgarman/poolmonitor/blob/506c1df56955e7c462b4c47490cd80f1bc43ee30/update_pool.py#L67-L67
https://github.com/joewxboy/EdgeMessageBus/blob/230b3e82003e81e46e180e78e6706ca36f97171f/Weather/app.py#L47-L47
https://github.com/ndjuric93/MusicOrganizer/blob/ef2e50abfeb1629325274b260f654935fd3f2740/utilities/micro_utils/messaging/adapters.py#L27-L27
https://github.com/Juniper/open-nti-input-syslog/blob/54cdb47a84fb371a87138445937bd49509105344/examples/kafka_comsumer.py#L17-L17
https://github.com/tsimpson79/full-stack-python/blob/5bbcac1f9ad905b487fddf3e9b51e20156e9e1f1/12_user_accounts/blue_yellow_app_12/blue_yellow_app/services/mailinglist_service.py#L27-L27
https://github.com/dannymrock/SmartHome/blob/309ce58691533f5997db753b2ebfe00ffe144c0a/gateway/IoT/InternalComm.py#L38-L38
https://github.com/CuriosityLabTAU/physicial_curiosity/blob/462303174282c935eb1647382fd70b395a0eb906/curious_game/nao_camera_ros.py#L35-L35
https://github.com/kelvingakuo/pyforkurento/blob/26fd93ae24ed3215d1355f95ec129a9905f8c525/pyforkurento/client.py#L54-L54
https://github.com/mohlcyber/OpenDXL-ATD-Cisco-ASA/blob/0416d0ea01ba1741575efd4b7ca146b8013c366a/atd_subscriber.py#L61-L61
https://github.com/gearbot/Dashboard-api/blob/f71c9354caece9d2e84b08f29bd3a874a94b5333/Utils/Redis.py#L177-L177
https://github.com/ned14/static-website-activitypub/blob/e5ee1225ace2691a710b736e29a808e1a0fe8005/static_website_activitypub/cmd.py#L95-L95
https://github.com/IShamraI/corda-rpc-client/blob/b5ceff312dd3d1bb48e98066688687693d52d110/rpc-client.py#L112-L112
https://github.com/BFH-E3d/iotdemo/blob/3440517401b8ef45cc1d3fa8c455671e743d706b/lorawan/management/commands/lorawan_ttn_server.py#L46-L46
https://github.com/mre/kafka-influxdb/blob/36407ae3ac87a38a8d5721f2dcc5fdb6d00deebe/kafka_influxdb/reader/confluent.py#L25-L25
https://github.com/finos/openfin-python-adapter/blob/1d059d5d336d6986e1df56272ded82910ee531b1/example/example.py#L10-L10
https://github.com/JohnVinyard/zounds/blob/fc4ed6f9c2ba5db5ba379b5b106dc23c045f1dc0/zounds/index/index.py#L155-L155
https://github.com/DmitriyFromBSUIR/Home_Automation_Server/blob/319ac386cbc419309703f6a877edfcdb2d4fb727/ITASIR_DSL/Publisher_Subscriber_Pattern.py#L44-L44
https://github.com/incnone/necrobot/blob/91192285b71f09d5ae722c6507c54848c6b0bded/necrobot/condorbot/condormgr.py#L26-L26
https://github.com/jenskutilek/WoLiBaFoNaGen/blob/a1da2956da51e3f367124587f7a2c77db6eed4f1/WoLiBaFoNaGenWX.py#L153-L153
https://github.com/quora/qcore/blob/d7a757bec18200c6b9be8687eb551afe24d710ee/qcore/events.py#L189-L189
https://github.com/Ronney31/AWS_IOT/blob/3e4fc9e970393fa10e3bfcec30161323392f332c/Subscribing from AWS_IOT/subscribe.py#L15-L15
https://github.com/ericawesome/BCG_IOT_smart_travel_system/blob/f7bffb2c581685ff9175c1fb458d9c3ccb32314e/pimqtt.py#L36-L36
https://github.com/ButecoOpenSource/exemplos/blob/72e1ca3337856b27b2d04e92b7480a7555e36c8d/mqtt/simple_client.py#L26-L26
https://github.com/IBM/Spectrum_Discover_Application_SDK/blob/218eb3b4290ef8ba746dcbdbabd0bdbcee9c2023/src/ibm_spectrum_discover_application_sdk/ApplicationLib.py#L759-L759
https://github.com/zappa/Zappa/blob/93804a1b3157f0189bf062e01baab2bd4f09400d/zappa/core.py#L2921-L2921
https://github.com/ISCAS-VDI/neutron-base/blob/687f03d7131839ae8bc324d5823194d1245bb050/neutron/agent/linux/pd.py#L58-L58
https://github.com/germank/training-monitor/blob/5cd27c8a6fe370840c602e3324fe9a46822be9d0/listening_service.py#L38-L38
https://github.com/google/turbinia/blob/1136d410aa12663ac54ee5ee6e4a57346b198039/turbinia/pubsub.py#L91-L91
https://github.com/mpi-sws-rse/antevents-python/blob/5b9226813583141986014fc83f6f74342a5f271e/antevents/linq/buffer.py#L95-L95
https://github.com/eschava/broadlink-mqtt/blob/959dcf15c20789e46e5bc2bd4c573196b1d790ff/mqtt.py#L223-L223
https://github.com/thomasdelaet/python-velbus/blob/c5da11dfc4b24cdaa5e7003317edf99ed961a26b/velbus/module.py#L44-L44
https://github.com/jtauber/dux/blob/dcdc69c0ff117bd8ed56c0e9760e515fa82318c5/egghead_examples/example1.py#L24-L24
https://github.com/0x3bfc/cloudpots/blob/6ae3ff1f9dd36fb555042789389e143ca27e74f1/pots/server.py#L5-L5
https://github.com/ionelmc/python-cogen/blob/83b0edb88425eba6e5bfda9f1dcd34642517e2a8/examples/cogen-chat/ChatApp/chatapp/controllers/chat.py#L38-L38
https://github.com/greencase/broadway/blob/b48b084409bf5daf7e5ca11b7694643951f94779/example/simple_eventbus.py#L37-L37
https://github.com/dowjones/factiva-streams-python/blob/0467d2d39d4d4b54b7b3c081a88ef3a870212305/FactivaStreams/listener.py#L128-L128
https://github.com/AmI-2014/Python-REST-MusicServer/blob/07b00ce58fe9dd6fe48fffb9d95a309618e3c085/mserv.py#L297-L297
https://github.com/ernstdb/HomeWorksMQTTBridge/blob/f91b8d063ba02f6f1ca4deb55c22e22811d2e73a/HomeWorks.py#L173-L173
https://github.com/G0rg3th/GeoSniff/blob/d7279ff1aec6e536a373ffb52367388ccc7acf2e/graph.py#L99-L99
https://github.com/CTSNE/NodeDefender/blob/24e19f53a27d3b53e599cba8b1448f8f16c0bd5e/NodeDefender/mqtt/connection.py#L67-L67
https://github.com/soukudom/iot-app-server/blob/434644ff2fb00655a8826995b34362213e471357/opc-plugin/opcPlugin.py#L327-L327
https://github.com/jp19-lafa/IoT-Node/blob/957a7aa4f284ad679ff382ab802dc237bfd09a51/src/network.py#L74-L74
https://github.com/waltBB/neutron_read/blob/07d1a526d7d44ad0207d27e0ee04f1582541ab89/neutron/db/l3_dvrscheduler_db.py#L360-L360
https://github.com/Enforcer/pybuses/blob/028dee5134ddba7fd6144daee61530f35c1aa151/examples/event_bus_basic.py#L20-L20
https://github.com/Mickaelh51/rflink2mqtt/blob/a9ecccdb18eeefd95000acb376cc69cebcf96584/rflink2mqtt.py#L127-L127
https://github.com/MichaelSchneeberger/rxbackpressure/blob/5d2bd35ff1d4a70bb13d06aaf7371944be8b5f24/rxbp/observables/controlledzipobservable.py#L279-L279
https://github.com/lucid281/pyEfi/blob/c8a5b69820a3c1e7c4c652f7e4194cd8ce8a6e18/app/pyefi/pyEfiRedis.py#L30-L30
https://github.com/ov1d1u/telepat-python/blob/5ed444f17eda2ec562ff68db2ae439addcad465e/__init__.py#L179-L179
https://github.com/hatienl0i261299/cmdown/blob/e6545a62de582ab34ecf8af78033afd93447cd6e/cmdown.py#L88-L88
https://github.com/Einsteinish/PyTune3/blob/676f13c42718f8deb771b5e1d2d02b2533d15207/apps/push/models.py#L162-L162
https://github.com/juntossomosmais/django-stomp/blob/bd79f05bea0cae59d42d12dc29bee3857d948c98/django_stomp/services/consumer.py#L117-L117
https://github.com/AlexNaga/rpi-people-counter/blob/ca94d82fa216591b16b097a017ebb4c6e52ef34d/server/app/data_listener.py#L30-L30
https://github.com/mikeckennedy/python-for-entrepreneurs-course-demos/blob/01de69da51f601f136316d86d715e1fe60fd794b/11-mail_lists/final_11_blue_yellow_app/blue_yellow_app/services/mailinglist_service.py#L27-L27
https://github.com/googleapis/python-securitycenter/blob/c70d7904425ae5ac252ffa7317ec6d08234a6c27/samples/snippets/snippets_notification_receiver.py#L52-L52
https://github.com/Medando/mqtt-receiver-example/blob/22ff2245342115e0eff1140eff22142d378e17c4/mqtt_subscriber.py#L35-L35
https://github.com/cltl/pepper/blob/855760b2e94f79145c1507101916e00d526ab90a/pepper/framework/backend/naoqi/microphone.py#L36-L36
https://github.com/gieseladev/aiowamp/blob/d0275dd0370718c96e9be1d27af60b560cd372be/aiowamp/templ/template.py#L186-L186
https://github.com/JonnyKong/ndn-python-repo/blob/0045f4ec442bd8f04756a1567093243e6a55cfb4/ndn_python_repo/clients/command_checker.py#L51-L51
https://github.com/reisjr/aws-iot-playground/blob/a8556ec3d3d25631982b0537218c26ce07646286/virtual-device/virtual_device.py#L428-L428
https://github.com/LifoidLabs/lifoid/blob/b6d3372b1dfd99edd9cffb2aed008bbf2822d105/lifoid/commands/mqtt.py#L20-L20
https://github.com/mail2nsrajesh/vmware-nsxlib/blob/3163126c450a092a5720e59a8443d52adfbe0610/vmware_nsxlib/v3/__init__.py#L100-L100
https://github.com/krishnareddygajjala/my-blog/blob/cd4d4731b809e38d2a95c6a7cd965e6da2a60c08/iot/api-client/mqtt_example/cloudiot_mqtt_example.py#L135-L135
https://github.com/stateautomata/bobsled/blob/2e2c0958bfa5914ddc283c33893e2688e30b8a31/bobsled/web.py#L230-L230
https://github.com/adafruit/Adafruit_CircuitPython_AdafruitIO/blob/2fcef79413a5318254addce3022b08ee7b7e226c/examples/adafruit_io_mqtt/adafruit_io_groups.py#L63-L63
https://github.com/xe1gyq/openstack/blob/65d2f275c7fe042dccfda17cedea87da31e8dc64/device/iot101inc.py#L30-L30
https://github.com/quickrworld/solid-clarity/blob/fa33f6bcc4b183db1ca8f52c6efd8239bdaad3f1/storage/cloud-client/notification_polling.py#L112-L112
https://github.com/Zouhairhajji/election_master-slave_example/blob/af9bb74f2f2f5d5078baa6e2754feba2e1ea8f4b/clustering/redisimpl/clusteravailabilitycheck.py#L23-L23
https://github.com/MONICA-Project/sound-heat-map/blob/616340a11a9b3e12fa330f86505de5514a4ff940/app/main.py#L171-L171
https://github.com/stlehmann/esp8266_iot_nodes/blob/270cd6321151c11f2d77d5aa6b5445d1c0f8e494/nodes/hc_sr501/src/core.py#L91-L91
https://github.com/LukeStebbing/Ergometer/blob/f77d5094237b7c49839ae7095f34f6a5a03cf89c/state.py#L114-L114
https://github.com/enigmampc/catalyst/blob/83e2e2b23c0266bde1c11e68a6acde7460c6eadf/catalyst/__main__.py#L1062-L1062
https://github.com/geaxgx/tello-openpose/blob/a76c5e2dcd7d444207e79962e93fc1b4956442aa/tello_openpose.py#L330-L330
https://github.com/mikalstill/mqtt_exporter/blob/6cae9e3662cc3dd6c0859da05f5310470717926c/prometheus.py#L63-L63
https://github.com/yujmo/scar-python/blob/66a28ec174d43932b3dc1d5c6ae5e5d98f5e0e55/c_2.py#L136-L136
https://github.com/AnsgarSchmidt/sensomatic/blob/f7a0040df0a7ad278cdb2986982b60747763e119/knot/python/Plant.py#L178-L178
https://github.com/JFKenso/SensorTag/blob/22d02df28c067528063e1cfb6374a6b306af1cf6/src/main/gateway/sensortag_aws.py#L534-L534
https://github.com/tuanavu/python-cookbook-3rd/blob/948a05e065b0f40afbfd22f697dff16238163cde/src/12/implementing_publish_subscribe_messaging/exchange2.py#L49-L49
https://github.com/Jason2605/PyFilter/blob/588eae328070e1819d899f4d86dd081794d451bb/pyFilter/database.py#L36-L36
https://github.com/webturing/Python3/blob/6fcf6ee6cc5afba0225bd56e6928b01882eb9ecb/20180103/bollingerx.py#L51-L51
https://github.com/Negashev/keydb-cluster/blob/d726cea278544b15281ae078dbc8ac7d1a8d52bb/run.py#L132-L132
https://github.com/adafruit/Adafruit_CircuitPython_AzureIoT/blob/2a83561e0585e201fae2316c7d5d4f1806512ac0/adafruit_azureiot/iot_mqtt.py#L335-L335
https://github.com/AaronSchulz/python-memcached-relay/blob/6b1ea9eab2a15e41caebc2581bd62d84ef8459e8/mcrelaypulld.py#L57-L57
https://github.com/wannes-ds/kafka-lab/blob/ad15188c32284dcaff7ac9ee69f60a6a302a2420/web-counter/web_counter.py#L80-L80
https://github.com/mwiget/vmxlwaftr/blob/8fb1debefdca983c3676bc0350b169851601bfd4/jet-python/lib/jnpr/jet/notification/NotificationHandler.py#L127-L127
https://github.com/goramos/pyrl/blob/df6131dc7564a0456b63ebcf23e9d92b152fd0d0/environment/sumotl.py#L298-L298
https://github.com/nikesh-mahalka/networking-bgpvpn/blob/a8a18716651d9724ea0af0dae49a4675d47b989d/networking_bgpvpn/neutron/services/service_drivers/bagpipe/bagpipe.py#L81-L81
https://github.com/tonbut/rpi-python-drone/blob/f57038383c3b52746ba49f7d660ba53ff5ee9f58/air/droneController/mqttMultiWii.py#L30-L30
https://github.com/CTFd/CTFd/blob/976b191b535018827e8d8f1eadefb2e352179e19/CTFd/events/__init__.py#L15-L15
https://github.com/Miserlou/Zappa/blob/0c8d99ddbc297124d93c166652013abba50ee86e/zappa/core.py#L2922-L2922
https://github.com/David-Lor/MQTT2ETCD/blob/bee76b156f460910ffaa51814645aa2ed58b915a/mqtt2etcd/connectors/mqtt_client.py#L50-L50
https://github.com/gcupini/TINY/blob/cd67b264d07207bcb8611559883d5afb233b86f4/Chip_mqtt_01.py#L177-L177
https://github.com/varunmehta/aws-iot-garage-controller/blob/c49406d823cfc43f4b6eb21cfbc138bed6be9f9e/pi/venv/lib/python3.7/site-packages/AWSIoTPythonSDK/core/protocol/mqtt_core.py#L321-L321
https://github.com/BrandiATMuhkuh/NAOatFUSE/blob/8c4d83ae6a0772c65d339804aff635a77c4cd021/tryJson.py#L484-L484
https://github.com/MITLibraries/tdm-pit/blob/ee748f6625686c7c21c7857afad101069ff27324/pit/worker.py#L45-L45
https://github.com/MagicAcademy/chameleon/blob/a1784e8826fb79199a8a87d612c156c353fa9cdb/stp.py#L11-L11
https://github.com/i-maintenance/IOT-Adapter/blob/6be1861a56a116b52ed95a945cf150c247eda543/iot-adapter/adapter.py#L136-L136
https://github.com/dcwatson/pyui/blob/c15c26c2aea3a964e0f553e0e2a97afb0c97727d/pyui/app.py#L82-L82
https://github.com/ParadropLabs/Paradrop/blob/f31a59eedeeaa3fb31c0ff6b603e38e837440528/paradrop/daemon/paradrop/base/cxbr.py#L138-L138
https://github.com/noironetworks/neutron/blob/3a3cc219b2fee9dfc66eebbd6f4840a528156ca0/neutron/agent/rpc.py#L200-L200
https://github.com/iotfablab/EPCIS-IoT-Parser/blob/8e8f26b43cb64e219fb5f14b5cd2d8076baef9ec/epcisiotparser/bin/epcisiotparser.py#L145-L145
https://github.com/IBM/ny-power/blob/9a28a97eafe6489273c2eec8254c80d83327b9dc/src/nypower/cmd/archive.py#L23-L23
https://github.com/ericklodion/iot.senacpos/blob/855a2d490f8d2ff1b882295b499f569412a194ad/main.py#L15-L15
https://github.com/Lonero-Team/Decentralized-Internet/blob/740aa05adf3d930705b1de40932754f1dfc89229/clusterpost/bigchaindb/bigchaindb/web/websocket_server.py#L128-L128
https://github.com/MichaMucha/pydata2019-nlp-system/blob/0467a650c3bf53a20f2b57a2d9bc4a639ab8509f/step5_telegram/publisher.py#L29-L29
https://github.com/wziy520/aws-iot-device-sdk-python/blob/150697806a0bcf7aa4a5609befda5167b885a160/samples/basicPubSub/basicPubSub_APICallInCallback.py#L124-L124
https://github.com/madron/brick-iot/blob/2a976a8ed6dd4af0cd58d2ea8a527fb0ddcef0e2/brick/mqtt.py#L81-L81
https://github.com/iZonex/aioactor/blob/20867ab2e447323ae684ff42ca6f540299813200/aioactor/transports/message_transport.py#L11-L11
https://github.com/BennyLi/home-iot-automation/blob/d4a16d456abc417fcfab77f0c7b984327af2cbbc/page-detector/page-detector.py#L46-L46
https://github.com/xcomponent/ReactiveXComponent.py/blob/3645df8d47bcb97016321d9ba2f7ae7fc889174c/reactivexcomponent/reactivexcomponent/communication/subscriber.py#L100-L100
https://github.com/PeWu/hass-mqtt-transform/blob/6cd9ecda1cfdc9b7d00b0ec3b5d7fd72804a3071/hass-mqtt-transform.py#L12-L12
https://github.com/davea/mqttwrapper/blob/b7e5ab245fb21553029fe79f5b9c868149ca5516/mqttwrapper/paho_backend.py#L11-L11
https://github.com/justecorruptio/congo/blob/f2d918e6fd394cf16898c2fadfd80b62fdec6051/views/chat.py#L21-L21
https://github.com/IoTtalk/iottalk-py/blob/d0c9b006b0e04af2820624b4a8ad78bfceec00ac/iottalkpy/dan.py#L195-L195
https://github.com/benkfra/j1939/blob/e69e56be977fe2b0cdf6b2749ee5a98c8b09a97e/j1939/controller_application.py#L61-L61
https://github.com/brycemcd/MQTT-to-Kafka/blob/ad4905d350fdc7cfbb14c957219be7f4ed7dfd43/message_intercept.py#L36-L36
https://github.com/flow-project/flow/blob/8a935a8e306ea0be2d07f8c2891b489bc93bc83c/flow/core/kernel/vehicle/traci.py#L331-L331
https://github.com/googleapis/python-dlp/blob/d863c4fe386d8fbe6213420e0589c6f81dd4e147/samples/snippets/risk.py#L115-L115
https://github.com/Danielhiversen/pyTibber/blob/1c0ff6b55161de642bf1ca6be097c385d90bea00/tibber/__init__.py#L551-L551
https://github.com/zeekay/flask-uwsgi-websocket/blob/d0264d220d570a37100ef01be10a0f01fef1e9df/examples/pubsub-asyncio/pubsub.py#L37-L37
https://github.com/NickWaterton/eWeLink-mqtt/blob/d17e9878f4ca735195cb96d466635bf53a5484cf/ewelink_server.py#L103-L103
https://github.com/lianwutech/plugin_xpkj_tcp/blob/591ec97af84bfbe12623e0bfa2f80c2ba2b52635/xpkj_tcp.py#L346-L346
https://github.com/tbowmo/chrome2mqtt/blob/b9f38d6fcccb3c7d6d916b87764633cbc3c135f9/chrome2mqtt/mqtt.py#L38-L38
https://github.com/tartiflette/tartiflette/blob/614599edd24f9b8797ba762f8554295dd7c45757/tartiflette/execution/execute.py#L327-L327
https://github.com/Serekh/beholder/blob/af0a094488c417e16f25153e91b5167664845321/src/beholder.py#L119-L119
https://github.com/ikcaro/TheIoTLearningInitiative/blob/fe942ecfebe5d14afa60275169692eb161f63d7a/EmbeddedLinux/main.py#L64-L64
https://github.com/thomasjsn/powerwalker-python-lib/blob/689442bba4f9a1a8c0a738eb9e09eac3dbd2213d/mqtt.py#L46-L46
https://github.com/zlex7/alpaca-trade-api-fixed/blob/683312feb0bacd518f9ebba880e436c0f06eea23/build/lib/alpaca_trade_api/polygon/stream.py#L43-L43
https://github.com/aviezab/iotku/blob/4aa70002b88ad160861b2b9cd14f5d20706a6643/subscribe.py#L27-L27
https://github.com/abhinavthomas/allura/blob/451c4ea0de14c943b5a14e74209134b997c10dba/ForgeDiscussion/forgediscussion/controllers/forum.py#L129-L129
https://github.com/grey07/android_studio_repo_mirror/blob/0b01175111603c4dde397fd596af53a7ff891565/client/android_studio_repository.py#L111-L111
https://github.com/BillBarry/pyqwc/blob/66b80533ad1e6dbc66a88e61150be627980971a5/pyqwc/clientlib.py#L28-L28
https://github.com/Davguerrab/TheIoTLearningInitiative/blob/f2bcc69e8c6325aee182ff3d507f58a7afb64e5e/InternetOfThings101/main.py#L31-L31
https://github.com/BBVA/BeagleML-monitor/blob/7e95acbbe8920179626b89e8a446e9aa4c112852/src/ExperimentsMonitor.py#L41-L41
https://github.com/zheng-zy/LearnPyqt/blob/9e8c107102d00a7bfe810e514326631e7f457447/demoUi.py#L1022-L1022
https://github.com/bskang7777/python/blob/56b2120607f66c5e68c5868b7affad78472b9097/pystock/pystock_xingAPI/xing.py#L56-L56
https://github.com/mariocannistra/python-paho-mqtt-for-aws-iot/blob/24024604c68f8e87b06466c3dea2cd6d68f023b3/awsiotsub.py#L20-L20
https://github.com/projectiota/electrolink-client-mqtt-python/blob/f5ff31c7f1e850e23484f494b5721220302298aa/electrolinkClient.py#L25-L25
https://github.com/GispoCoding/ngz-geoviz/blob/c895f53d77dd36145f8febf75b7f3030a6260316/ngz-geoviz/datahub/mqtt_loader.py#L53-L53
https://github.com/mucky-duck/QuackFX/blob/08cbc04feda4f735a351ff2c9e20ca9ec97c3c27/QuackFX_Repo/script.module.cherrypy/lib/cherrypy/lib/sessions.py#L313-L313
https://github.com/google/timesketch/blob/e4ed91e7ae41974571abbc74c97a9bea522c7053/contrib/gcs_importer.py#L205-L205
https://github.com/0ip/mahitahi/blob/25272b30bda0d893dd9ea4893b4a74b536525187/examples/mqtt_gui.py#L87-L87
https://github.com/graphql-python/graphql-ws/blob/b21da67e752c25e033d597932d3e4768f3f2fc1b/graphql_ws/observable_aiter.py#L15-L15
https://github.com/jimboca/ISYHelperHABridge/blob/92da4a62445167a5c2333b13e2102f5b74c82f8f/ihab/ISY.py#L126-L126
https://github.com/openstack-archive/deb-python-kafka/blob/165b897139ae69e5935c2618759773572781ef17/kafka/consumer/group.py#L343-L343
https://github.com/Mosibi/whr_930/blob/58e6c1dce82eabee8854bdb7b47b41fd8748bda1/src/whr930.py#L836-L836
https://github.com/evenmarbles/mlpy/blob/b1729bda9b3bf2d8baed504bcb75b00e12265f5f/mlpy/modules/patterns.py#L337-L337
https://github.com/iamajay/redis-sacsc/blob/102dab23a795c44f91db24777553443de24612e2/redis_sacsc/redis_manager.py#L48-L48
https://github.com/IlyaRadinsky/tornadoql/blob/ac59f1228e738bcaf46ecf4b421a434f015a5198/tornadoql/subscription_handler.py#L177-L177
https://github.com/liusong-cn/python/blob/c76e1fcdda78b5b13f6e52fb82e70ac1cb201be0/pythonEnvironment/Lib/site-packages/zope/interface/registry.py#L126-L126
https://github.com/skippyprime/stimpi/blob/9ba99f1e261270925d8a5b8d7d7a06e57a1894a2/examples/subsciption.py#L70-L70
https://github.com/nowa/aliyun_iot_for_hass/blob/4448499a6036711e13901245f22d80c0fd33209c/aliyun_iot.py#L265-L265
https://github.com/mabotech/mabo.io/blob/7f646db9d5ee3cd0b137866bf8eaf295890f134c/py/redis/redis_sub.py#L25-L25
https://github.com/nick2834/python12306/blob/37cf118b15d275d785939a5822ee73741677bff1/py12306/cluster/cluster.py#L68-L68
https://github.com/dynamiik/kodi-snips-remote/blob/701bb665e29a483ac8a92e2078e0660523ba9b0a/snips_remote.py#L243-L243
https://github.com/hidenorly/mqttCamera/blob/bd397e317202434c8c01bbfd864197f0006b0fcc/mqttCamera.py#L121-L121
https://github.com/lemariva/MQTT-M5Camera/blob/c0eb8b7af5ed1af28a44842452374a9db49cce1f/subscriber.py#L10-L10
https://github.com/e-kolpakov/study-model/blob/e10dd9f0d876c8d434fef99c5ffea80b385ec9ed/model/simulation/result.py#L50-L50
https://github.com/ethe/pygraphy/blob/be37edea5d27f92bf8765b636d3e92f5d6eda7a3/pygraphy/types/schema.py#L248-L248
https://github.com/iperformance/WolkConnect-Python/blob/35c86511f5bb9d47d8ed98ad7623d2ef7ba061e3/wolk/OSMQTTConnectivityService.py#L159-L159
https://github.com/jadbin/gspider/blob/0e212732c62311f1d9457d41873959144e719010/gspider/spider.py#L19-L19
https://github.com/NoahLiot/BloombergWrapper/blob/1f1b490caca2464298ce9c2501206dff7c6d5742/blpapiwrapper.py#L324-L324
https://github.com/slub/entityfactspicturesmetadataharvester/blob/e0d3be9d861a4b897b540d750cfda69593bb3581/entityfactspicturesmetadataharvester/entityfactspicturesmetadataharvester.py#L184-L184
https://github.com/f0rk/meditations/blob/2c8334613ec9b351e99afc3280d39da3b2dadc93/tools/deploy.py#L219-L219
https://github.com/Hurleyking/AI_Smart_PI_Doorbell/blob/6b787cef7c89982088d8d55ef819e5cfdc64799a/doorbell_pi/doorbell_pi_start.py#L274-L274
https://github.com/ARM-software/Cloud-IoT-Core-Kit-Examples/blob/91923cdf588f3983159bb3ae4683736d5b06ffe4/pubsub-thermostat/pubsub_thermostat.py#L198-L198
https://github.com/SacredArrow/P2PChat/blob/bad525794f6ce6d35b74eb88538fda331029b878/server.py#L38-L38
https://github.com/dfunc-serverless/WorkerNode-Python/blob/d541f5eaf4e6bd7f1ccccbbacc930351e03d24a8/worker_node/listener.py#L36-L36
https://github.com/PhilippMundhenk/IVNS/blob/b2e395611e9b5111aeda7ab128f3486354bbbf0d/ECUSimulation/io_processing/surveillance.py#L86-L86
https://github.com/worepix/bigclown-python/blob/441c1d6230a18f658bbf0166a67fc2c45facff4f/bigclown/mqtt.py#L37-L37
https://github.com/PokemonGoF/PokemonGo-Bot-Backup/blob/11123a82cb18c172a262dc9e46e7b2c175666828/pokemongo_bot/event_handlers/social_handler.py#L20-L20
https://github.com/estan/votes/blob/fcce9664ae89877563cd719786915d358217066d/votes/frontend.py#L70-L70
https://github.com/jannopet/LEGO-WeDo-2.0-Python-SDK/blob/00d8e736e04998bca657d2724994f6241a2c9b78/wedo2/bluetooth/bluetooth_io.py#L90-L90
https://github.com/jfarmer08/ha-sengledapi/blob/8266359380c1b18ff13e313d928178dd419e6dff/custom_components/sengledapi/sengledapi/sengledapi.py#L611-L611
https://github.com/mbiuki/minicloud/blob/c7e0f2cbe442cb732316da42f8e2d430a2b6ee56/RaspberryPi/AWSIoTPython/basicPubSub.py#L90-L90
https://github.com/Watemlifts/Platform-Integration/blob/98f7ba9767ced25165434691d97ec27f849fd317/homeassistant/components/gc100/binary_sensor.py#L42-L42
https://github.com/soybean217/lora-python/blob/9c4324f81bae8b20f6c353447189f724a5cf54c6/UServer/otaa/main.py#L117-L117
https://github.com/elbaro/tinder/blob/e7eee6f008b694d92622db3e7403299f9dd09d45/examples/kafka/bc.py#L12-L12
https://github.com/intcpu/btcbot/blob/c6f350d6994d0dc075f371a82b618c96463afb92/process/bitmexPublicWsProcess.py#L39-L39
https://github.com/emre/mike/blob/d682fa3385568d4f3d37b8e4e5578cc729c63dcc/mike/bot.py#L49-L49
https://github.com/iamdork/dork/blob/d508c1bfed68d25a5d706fcd16c5073f400e9281/dork/docker.py#L21-L21
https://github.com/narendran/orchestra/blob/62a89871a0aea128487d82fd833ad6913725c001/tmp.py#L8-L8
https://github.com/Fokko/home-analytics/blob/b41e23c28debe786b7c9a707a1f1e454820f5249/otgw/listen.py#L67-L67
https://github.com/HealthByRo/universal_notifications/blob/3d3d7c794e6a38edd5f54f1ec41319e29f6c9966/universal_notifications/management/commands/run_twilio_proxy.py#L72-L72
https://github.com/kongseokhwan/kulcloud-iitp-neutron/blob/ac3686f9581235c22516e800271dd0922c9a1320/neutron/db/l3_dvrscheduler_db.py#L396-L396
https://github.com/FanapSoft/FANAP-IoT-Core-Platform/blob/8d664d57532891fb469b54e00eb913b1e256c14d/app/deviceaccess/mqtt.py#L38-L38
https://github.com/hardwario/bch-gateway/blob/f6721a4b6e9543cbf28c0b9677f8729f2e7496ed/bcg/gateway.py#L170-L170
https://github.com/wbowditch/CTFd/blob/b2cc9e3921bb5de701f34f550eaea4448f7f175a/CTFd/events/__init__.py#L13-L13
https://github.com/goshaQ/adaptive-tls/blob/59437bbf8a04ccfc46ae3d9ff82eda1f2f8af689/tls/environment/simulation/collaborator.py#L38-L38
https://github.com/HYU-Vision/STT-Python/blob/d0d9c618d112489f6ff1eabcfa5261b19f00fd1c/pubsub/cloud-client/subscriber.py#L73-L73
https://github.com/isandlaTech/cohorte-devtools/blob/ba7fe305e37c2a63d640490a6fada9ef116da791/qualifier/deploy/cohorte-home/repo/pelix/remote/discovery/mqtt.py#L174-L174
https://github.com/demisto/content/blob/12f7ac3cf9def32b6b1bbeedf4ccd3c9a8bfeb43/Packs/ActiveMQ/Integrations/ActiveMQ/ActiveMQ.py#L125-L125
https://github.com/scriptbuzz/aws-iot-raspi-sensors/blob/fa763d2fe50d1aa742b474c7266e864d863785b0/basicPubSub.py#L165-L165
https://github.com/Psychokiller1888/satConnect/blob/25e877c5796bc22b5d4f39475486add787171caf/server.py#L94-L94
https://github.com/Cobliteam/kafka-topic-dumper/blob/535cd657682d884b67140391b1d882ed742ba649/kafka_topic_dumper/kafka_client.py#L109-L109
https://github.com/DayThink/gevent/blob/856b4d9fa82afd143701eb9aa697682005ef73ec/gevent/chat.py#L62-L62
https://github.com/lizbew/code-practice/blob/9e35ab2f5f56c603632a2840403f213375c6091a/08-redis/sub-threaded.py#L11-L11
https://github.com/CiscoSystems/cognitive/blob/b7bc1c10aebc340b8b0f269e4da4912333b980a8/cognitive/app/api/results_storm.py#L83-L83
https://github.com/snipsco/snipsmanagercore/blob/93eaaa665887f790a30ba86af5ffee394bfd8ede/snipsmanagercore/server.py#L106-L106
https://github.com/florimondmanca/arel/blob/a18d9bd4eab335c351a960b9a2363985b084805d/src/arel/_notify.py#L14-L14
https://github.com/foxis/ESPSmartPIR/blob/320feb3568dc3109a8c906461199ab5f0f444f7a/client.py#L138-L138
https://github.com/kislyuk/aegea/blob/49e0c7555c27645d2d810894ef4bd66ef3faab6e/aegea/alarms.py#L20-L20
https://github.com/ggear/asystem/blob/2d4945a51d965aa48e5b2b8b4e125d881ef8c52a/macmini-liz/anode/src/main/python/anode/export/export.py#L43-L43
https://github.com/Emptyset110/dHydra/blob/8ec44994ff4dda8bf1ec40e38dd068b757945933/dHydra/main.py#L185-L185
https://github.com/bg1000/bt_monitor/blob/c714e7857c7ecb4d0727872b0cadf7a7494d849c/main.py#L16-L16
https://github.com/shubhadeepb14/jmqt/blob/5b24c1f68d565b330d5f6b4c72803ff406173e88/pyjmqt/server/core/services/cache.py#L82-L82
https://github.com/ibmresilient/resilient-python-api/blob/e7912e71520ba3626a035b1560527e64b60d013d/resilient-circuits/resilient_circuits/stomp_component.py#L254-L254
https://github.com/groove-x/mqtt_bridge/blob/618451c1d50debbb89bb6c3ebbf3949ac9de10eb/src/mqtt_bridge/bridge.py#L99-L99
https://github.com/Lightstreamer/Lightstreamer-example-StockList-client-python/blob/d19cc162e41fc2c4e6f5ce191928b90a25aad562/src/stock_list_demo.py#L440-L440
https://github.com/cloud4rpi/cloud4rpi/blob/c385f77227fe17de8e479369f10a2bf0df8b6769/cloud4rpi/mqtt_api.py#L80-L80
https://github.com/walkr/nanoservice/blob/e2098986b1baa5f283167ae487d14f3c6c21961a/scenarios/one-sub-to-many-pubs/a-multisub.py#L9-L9
https://github.com/Loqsh/cavelab/blob/c72f597fc9a5d90b6ab55aa2db15aa55616bb714/cavelab/inference/infer.py#L298-L298
https://github.com/kevinkahn/softconsole/blob/6d9001f1e81d2a0be84b2570512f5b13215a10fa/status.py#L93-L93
https://github.com/yanzi418/loraserver_base64_data/blob/aa5b165f5ec2834c3377f81bee5607c11219dfe0/lorawan_data.py#L32-L32
https://github.com/netgroup-polito/networking-ovn/blob/f0ffbf37eed0534fb074df469770963e28d5aa99/networking_ovn/ml2/mech_driver.py#L132-L132
https://github.com/MadeiraCloud/salt/blob/40a56e7462793f85b7ab1dbe708170c74012783a/sources/salt/client/__init__.py#L248-L248
https://github.com/mesosphere/dcos-perf-test-driver/blob/8fba87cb6c6f64690c0b5bef5c7d9f2aa0fba06b/performance/driver/classes/tracker/metric.py#L36-L36
https://github.com/LifeDJIK/traefik-forward-auth-saml/blob/ebc258c001a4bca087ab393817d27a9259bc2cfa/project/project.py#L90-L90
https://github.com/NickWaterton/Flair-Vents-MQTT-Interface/blob/d4d46f5bcc16061aca97be413983243db0aece97/vents_bridge.py#L1049-L1049
https://github.com/christiansandberg/canopen/blob/805413e5a4437ca87ffefcea3d138ad0aca26fd4/canopen/node/remote.py#L54-L54
https://github.com/daniel-achee/ndn-python-repo-replication/blob/87b5aadd79d7b06e8d87df08baf0affe0369e008/examples/subscriber.py#L21-L21
https://github.com/Flokss/mdmt2-ws2812/blob/cc18211f1f1a12b0b65b2ac5935a0804ba54b30d/main.py#L143-L143
https://github.com/gurumitts/garage-butler/blob/f136d78f17b55c91acda0ad4e1b7afeda28769eb/garage/notify.py#L46-L46
https://github.com/DanielIzquierdo/osisoftpy/blob/c86fbf36a5a6dd7bcd51eebeaddd9eeec1a9b276/examples/pi_example.py#L70-L70
https://github.com/stevearc/dynamo3/blob/f897c40ece28586272dbcab8f0d99a14a1831dda/tests/__init__.py#L582-L582
https://github.com/CloudKarafka/python-kafka-example/blob/c0d265838db9622e626883be5f07602afebb1d43/consumer.py#L23-L23
https://github.com/CiscoTestAutomation/genielibs/blob/c72ad59acb2b1b88d71d4382efe84c0d89824588/src/sdk/triggers/blitz/yangexec.py#L636-L636
https://github.com/dgzlopes/python-liftbridge/blob/fc433ae5bf115c0600d612b5a2fe0b185ec51264/examples/lift-sub.py#L71-L71
https://github.com/hanhet/hanhet-co2/blob/bdeba2388a2179962d14b17121969aea3e4b65f0/edge.py#L112-L112
https://github.com/YannMjl/IoT-basic-chat-app/blob/be63f4e89936bdf462650869d0cdd160c3ff27eb/script/yann.py#L100-L100
https://github.com/Yalfoosh/OOUP-Labosi/blob/568413a3f7dbdcaa9291b7ac7193646e71377b22/LAB2/Z6/globals.py#L35-L35
https://github.com/eerimoq/mqttools/blob/648ceb4f1c452c6699cf93615323cd50b7c06183/examples/subscribe.py#L12-L12
https://github.com/zhmcclient/python-zhmcclient/blob/02be2dd7fdecb14f77561463e261eca1d7433249/zhmcclient/_notification.py#L158-L158
https://github.com/CPFL/AMS/blob/bb685024b1c061e7144dc2ef93e09d6d6c830af8/examples/graph/graph_monitor.py#L94-L94
https://github.com/yuzhucu/dHydra/blob/8ec44994ff4dda8bf1ec40e38dd068b757945933/dHydra/core/Worker.py#L193-L193
https://github.com/moothumk/clodun/blob/82a446ccb306e3513b541c4444ad4cbd77f243b1/c7n/filters/securityhub.py#L70-L70
https://github.com/HuobiRDCenter/huobi_Python/blob/92b96679f6e239c785df7c4354a0a94deda2768f/huobi/client/market.py#L69-L69
https://github.com/electrocoder/iot-dashboard/blob/b4bde5178550828eb4bbb36ec1e50c35a14e6e14/Subscribe.py#L18-L18
https://github.com/karenhanson/osf.io_rmap_integration_old/blob/6e5b49a004d4919b665b71bc2df3166c7bdf5449/website/mailchimp_utils.py#L48-L48
https://github.com/Losant/losant-mqtt-python/blob/a764035036e434296eb1077f17bc2f7e3e2595d5/losantmqtt/device.py#L237-L237
https://github.com/montanier/PepperHHBdx/blob/edb1bece9a1a5fbf0b031bd377f7a7163bb5dd0e/sandbox.py#L53-L53
https://github.com/isandlaTech/cohorte-3rdparty/blob/d39a1bf5d6d39550f8ee93770bcac55c5f098367/pelix/src/main/python/pelix/remote/transport/mqtt_rpc.py#L179-L179
https://github.com/vladcalin/gemstone/blob/325a49d17621b9d45ffd2b5eca6f0de284de8ba4/gemstone/event/transport/redis_transport.py#L47-L47
https://github.com/proximax-storage/python-xpx-chain-sdk/blob/eb8e5552de6a134085bda336c1d38ed466115b62/xpxchain/util/rx/to_async_iterator.py#L39-L39
https://github.com/viniciuscainelli/django-amazon-sns/blob/4672c8661abb5c4718faf4127ffc3c845a1bd5c9/amazon_sns/views.py#L30-L30
https://github.com/legendmohe/LEHome/blob/a959a2fe64a23c58de7c0ff3254eae8c27732320/mqtt_server_proxy.py#L109-L109
https://github.com/infosecians/CTF/blob/b9742e4d8560058de7315c450d9d62471ef53c97/events/__init__.py#L13-L13
https://github.com/microhomie/microhomie/blob/117e81ff76b529673e8081e2aa68183e9ebaa8e0/homie/device.py#L109-L109
https://github.com/Accenture/mercury-python/blob/04f24cf31506acad257b43fb310b24e3cac1f9ef/examples/subscriber-demo.py#L61-L61
https://github.com/CacheBrowser/cachebrowser/blob/4bf1d58e5c82a0dbaa878f7725c830d472f5326e/cachebrowser/ipc.py#L191-L191
https://github.com/Tiemma/event-architecture-talk-pycon-python/blob/d51c0313590be0c002de2a1c4a0dc81888e0dfc1/redisCheck.py#L11-L11
https://github.com/tobiasfeistmantl/python-nuki-client/blob/c893b5b301703c0a8f203eb536f6003d87470bcc/nukiclient/nuki.py#L130-L130
https://github.com/glynhudson/leaf-python-mqtt/blob/84a2ec6110bf3d9ca26d9fc2b1c732bc55ffdc1f/leaf-python-mqtt.py#L49-L49
https://github.com/ownpush/push_server/blob/2dcfc72756cb8200f5b83d1968bdb6963e8f95d4/server.py#L78-L78
https://github.com/google/clusterfuzz/blob/dbd708786917a9f4907c17690bfd1e86c2df30c9/src/python/bot/untrusted_runner/host.py#L248-L248
https://github.com/gdassori/spruned/blob/12df1211477c569560df0a2f4160bf9d1d8afe6f/spruned/daemon/electrod/electrod_connection.py#L117-L117
https://github.com/Dwarf-Community/Dwarf/blob/7b23e411198cc1b73c3923325d2cb84a2d3da53b/cache.py#L162-L162
https://github.com/gmariotti/Intro-to-RxPY/blob/37d102f13fd26950143875fbf8005bb5ce0b1a73/Part 1 - Getting Started/2 - Key Types/Implicit_contracts.py#L4-L4
https://github.com/glomex/gcdt/blob/bad9f8e91723067ec4bde7082f2b780353014c45/gcdt/event_source/sns.py#L51-L51
https://github.com/NKXLAB/vboxweb/blob/ef2952de64ab57f41123b10b5ad002f295f59f62/VBoxWebSrv.py#L795-L795
https://github.com/Psychokiller1888/MyChef/blob/231900936a6f75cdc240c3152de762b225352790/main.py#L42-L42
https://github.com/isandlaTech/cohorte-3rdparty/blob/d39a1bf5d6d39550f8ee93770bcac55c5f098367/pelix/src/main/python/pelix/remote/discovery/mqtt.py#L175-L175
https://github.com/debayan100/python-doc-sample/blob/8ea9cf4343fbeef3b1bb24d150e9999ffae3e2dd/iot/api-client/end_to_end_example/cloudiot_pubsub_example_server.py#L183-L183
https://github.com/ggiallo28/aws-deepracer-local/blob/e1e069d8f63c877a723715758910d0039edd7ec2/source/rl_coach/src/markov/deepracer_memory.py#L55-L55
https://github.com/dzon4xx/system/blob/be9485d5b769639307e49db471fed469c8c4ba94/backend/system_loader.py#L67-L67
https://github.com/xiangming8096/lt_python/blob/7c33f150850fb8c9bc250fa02bf306f02f7cafb8/cloud/mqtt_server/sub.py#L11-L11
https://github.com/home-assistant/example-custom-config/blob/2ffa841693a54d33137d179d9bcea05f6d78d3e5/custom_components/mqtt_basic_sync/__init__.py#L45-L45
https://github.com/tonyldo/palestra_iot/blob/77f82d3cb12754cc5e0f2944c85ec161964c2322/main.py#L49-L49
https://github.com/MONICA-Project/sfn/blob/40509e520e83441068b5a2d151864fe3a5814d5e/WP5/KU/Algorithms/crowd_density_local/get_crowd.py#L270-L270
https://github.com/dashford/sentinel/blob/4a0cc43850a8063124db0a9d6be7d33ddbf472d2/src/MQTT/Providers/Paho.py#L25-L25
https://github.com/scikit-hep/pyhf/blob/8fa2cc359093ed4ca0b1dd76fd1c4087b7f7bcb6/src/pyhf/interpolators/code2.py#L47-L47
https://github.com/projectweekend/aws-iot-demo/blob/62db628b1c9301913f03c29a4d0fb8439dd41f18/main.py#L15-L15
https://github.com/igor-toga/local-snat/blob/7adfe5668d309ff56350acee0d0b986e670abe7c/neutron/plugins/ml2/drivers/agent/capabilities.py#L29-L29
https://github.com/objectfs/objectfs/blob/13bb5e240eb24525d7a379bdd9e69ef706a3d47a/objectfs/core/common/snsqueue.py#L48-L48
https://github.com/glove747/liberty-vpnaas/blob/1491bc5276a10e37f76ffc970e9993bade958108/neutron_vpnaas/services/vpn/vpn_service.py#L38-L38
https://github.com/jjglez/TheIoTLearningInitiative/blob/19d11ce7df614c39ca2b0abfbca1d17b87dcc2de/InternetOfThings101/main.py#L59-L59
https://github.com/statox/pylitaire/blob/973aaaff971c8b98b5b2d087a77d79f39eff2903/src/boardController.py#L23-L23
https://github.com/CPFL/ros_mqtt_bridge/blob/21cd3fd718b11efe17a9bdabaac212a93048c82b/ros_mqtt_bridge/mqtt_to_ros.py#L27-L27
https://github.com/johnwalicki/tello-python-examples/blob/d783f6d9eb8d4a961856db0abe43e45f481dab1c/run.py#L14-L14
https://github.com/xiaomogui/lulu/blob/a51feb39ed2b330ab3e778a546142e6d1ff49106/PythonObject/ProcessPcapData/linkAMQ/ConnectAMQ.py#L54-L54
https://github.com/vmiklos/osm-gimmisn/blob/3b821ec84b58210f665d6b5f60ec885fe3c3c2b8/cherry.py#L38-L38
https://github.com/MrNaif2018/bitcart-sdk/blob/9f3d5c6b641a4cef225eff70860215d2bb307a81/bitcart/coins/btc.py#L237-L237
https://github.com/ekulyk/PythonPusherClient/blob/773e8223ccdceb535cd6f47ceb8b5e951a13beb3/examples/presence.py#L19-L19
https://github.com/007gzs/aliyun-python-sdk-dysmsapi/blob/9f04e379a493a75fe15a123bebfd67a2ccf22a88/mns_python_sdk/sample/subscribe_queueendpoint.py#L43-L43
https://github.com/elamperti/bastardbot/blob/efdc4058e99aaf5e74d34a304fed564473d6ca76/webserver/plugins/googleapiplugin.py#L20-L20
https://github.com/g0v/nowin_core/blob/98b8ffc2da1d23407b4c7db8cd058600383a5033/nowin_core/message_bus/rpc.py#L85-L85
https://github.com/JustCheckingHow/StalkingYourGf/blob/11c41e50f82acdfd16d6f1841e2ce70582d8dbd1/kafka_flow/likes_page_parse.py#L11-L11
https://github.com/ystrem/PiPy-MQTT/blob/6497cac332a64eee74148b62a90244fffed59106/broker.py#L36-L36
https://github.com/pengutronix/aiohttp-json-rpc/blob/a4d12b91f6b49e300e370ab3dca69b45038ec197/examples/publish_subscribe_client.py#L18-L18
https://github.com/hharnisc/python-meteor/blob/b3ad728660785d5506bba6948436d061ee8ca5bc/MeteorClient.py#L216-L216
https://github.com/jhpyle/docassemble/blob/c778affb1137e8b8bea4562c65b9214701d0490a/docassemble_webapp/docassemble/webapp/socketserver.py#L120-L120
https://github.com/hyperledger/indy-plenum/blob/c10090d8f7f3ffcae84f7d8f6df3e30517000270/plenum/server/consensus/checkpoint_service.py#L53-L53
https://github.com/LucasRGoes/ports-adapters-sample/blob/7192ef724ceed9aa60c03ee3bda2a97a8b532298/app/adapters/mqtt.py#L79-L79
https://github.com/blinker-iot/blinker-py/blob/576c2aa001f3b69b01382a34947130b3640813a6/BlinkerAdapters/BlinkerMQTT.py#L269-L269
https://github.com/hballard/graphql-python-subscriptions/blob/25f256bec0c3b083c1879697f6c3caba8000555a/graphql_subscriptions/subscription_manager.py#L34-L34
https://github.com/AnimeshKoratana/OpenSpeech/blob/94283dc2a42e972e8194cf4f60f5bc8630197707/KafkaAgent.py#L35-L35
https://github.com/fsxfreak/esys-pbi/blob/0ba8f21f5b7618623cd8a0889c3656739a9ce0d6/src/capture_pupil.py#L47-L47
https://github.com/HathorNetwork/hathor-core/blob/6f1649739f7302b1ff8d5b932e72b6d5049a5df3/tests/utils.py#L329-L329
https://github.com/joaoamaral28/iot-decentralized-token-auth/blob/1ea3a92dac945e1eeb295cd7996c2db9d86b3b9a/src/GW/MQTT_client.py#L29-L29
https://github.com/alanc98/dryot/blob/fac8ead4f9f381ff6750fdc1bba652812195ee6e/pi_code/dryot_pub_to_adafruit_io.py#L228-L228
https://github.com/cablehead/vanilla/blob/c9f5b86f45720a30e8840fb68b1429b919c4ca66/vanilla/core.py#L420-L420
https://github.com/wip-abramson/aries-basic-controller-python/blob/5c1f27ff4b50b5bc1a5b559d22b8c61101222293/aries_basic_controller/aries_controller.py#L56-L56
https://github.com/indigohedgehog/RxWorkshopPy/blob/34a233a5b49e9136b5ab06defb6031f49189c20c/wksp8.py#L17-L17
https://github.com/gokarslan/networking-odl2/blob/6a6967832b2c02dfcff6a9f0ab6e36472b849ce8/networking_odl/common/callback.py#L54-L54
https://github.com/seinocluster2/IoT-sample/blob/90318fee947683553832f8a873cbaa653fbe191f/IoT-service/iot_service.py#L107-L107
https://github.com/xshellinc/training-kit-5/blob/236648603bc635e4014421c29915a1fca58653a0/chapter5/voice_kit/speaker.py#L37-L37
https://github.com/Octavian-ai/genetic-curriculum/blob/c409681be92880793c021586f35f0ac2af5e5003/source/pbt/queue.py#L193-L193
https://github.com/jamestunnell/auto-slideshow/blob/cd1b8deccf2c639824a2c7e883411d49c8d4705c/slideshow_app.py#L28-L28
https://github.com/dfoderick/fullcycle/blob/b53a35b1b051db27d947f2768c96712ad01f2328/fullcyclepy/backend/component.py#L23-L23
https://github.com/hologram-io/hologram-python/blob/7d59380bc4e1f63340dd6ab5fd16911f1fc40444/Hologram/Cloud.py#L53-L53
https://github.com/hcooper/snips-tts-polly/blob/6cc28f9a661aa9efba27ee6ff58c41bd4a9e1123/snips-tts-polly.py#L25-L25
https://github.com/jeffeb3/housemon/blob/7989db7290c208246c374b666be0da33042c7aef/mqtt.py#L156-L156
https://github.com/maxwell-dev/maxwell-client-python/blob/e86517f50da72355c6f076722ee721f1b0b6952f/maxwell/subscriber.py#L7-L7
https://github.com/elifesciences/builder/blob/90f0ceac60b46e67c589648586184a50d46c9fbc/src/buildercore/sns.py#L34-L34
https://github.com/sdcooper8/python-docs-samples/blob/8433583041ef7e599daf42e7900aeb2c002daf74/pubsub/cloud-client/subscriber.py#L73-L73
https://github.com/shyam-s00/ObservableCollections/blob/f756b9640e26fc08ea2803a4a70a3945249956bb/reactive/shared/AbstractObservableCollection.py#L54-L54
https://github.com/tbone-framework/TBone/blob/5a6672d8bbac449a0ab9e99560609f671fe84d4d/examples/chatrooms/backend/websocket_aiohttp.py#L31-L31
https://github.com/ESSS/qmxgraph/blob/92980a1f6460edeeb3004decba37ecd23e74b044/qmxgraph/_cherrypy_server.py#L119-L119
https://github.com/jomiq/i3-wpd/blob/92ff187aea4c175ed8f28913143c5212a4bbd906/i3wpd.py#L20-L20
https://github.com/scoremedia/jaya/blob/3a17ad8b2f827c1c4246f592a0634a15f36079ef/jaya/lib/aws.py#L465-L465
https://github.com/dtredinnick13/Python-Ant/blob/4db62bc55557165051fbb79f52d82f1499ccccf1/examples/cadence_speed_heart.py#L184-L184
https://github.com/OpenKMIP/SLUGS/blob/807b653442d0c4ba2a00b6e7dee5c7b988001a67/slugs/plugins.py#L50-L50
https://github.com/rooterkyberian/upy_fan/blob/9404afde1453be2841b259ca58ef5fb8fb6587e0/src/main.py#L102-L102
https://github.com/fanout/livecounter/blob/60a277aa1887081c25f47dda0425bb0e0aa1bb30/livecounter/management/commands/publisher.py#L83-L83
https://github.com/JorgePe/EV3-IoT-Train/blob/70488d1f5fb94ac138b9ac2461ed6c0cab165719/main.py#L119-L119
https://github.com/ShannonAI/service-streamer/blob/c273234a6a07d5608304e414bd0622726f8b8b7e/service_streamer/service_streamer.py#L477-L477
https://github.com/uwinx/tamtam.py/blob/8f990ae3603bd027944e3977bfcb2c2fed65d9c0/examples/hello_bot_with_webhooks.py#L25-L25
https://github.com/matteogaito/pymailutils/blob/c16f519df2b2c99cea076c33cb721ee2ed2b9e21/pymailutils.py#L83-L83
https://github.com/KillingJacky/CloudPan/blob/128f438b8d84c734aad94ad3e03f6c3aa12b66af/pan2mqtt.py#L109-L109
https://github.com/marlier/python-aiokafka/blob/a83aa0919fb5de8f42dced562acf8839248feb5c/aiokafka/consumer/consumer.py#L215-L215
https://github.com/NAStools/homeassistant/blob/7ca1180bd42713f2d77bbc3f0b27b231ba8784aa/homeassistant/components/lock/mqtt.py#L94-L94
https://github.com/kennyams/wipi/blob/2e4a0e795696d9153dd5dfda435d441f9f5d6f0b/awsiot.py#L96-L96
https://github.com/douglassquirrel/combo/blob/cab324b3a39c9fdcfd0424487a595527621e5353/web/combo_server.py#L39-L39
https://github.com/itamaro/gcp-night-king/blob/ba3ef0974d53ba9566a5d701df8bb9035a608b96/nightking/lurker.py#L134-L134
https://github.com/damancusonqn/wb-datalogger/blob/3a1e27c521d32fb94fdf7cdaa61329f3c0c4a2f2/logtemp.py#L66-L66
https://github.com/ngraziano/isystem-to-mqtt/blob/f6928e21e473f8ca3760258b3f8ca510536445fd/bin/poll_isystem_mqtt.py#L95-L95
https://github.com/icsi-berkeley/ecg_robot_code/blob/6567af57f7d94f9892e577df342869c672ed5092/src/main/robots/boss_solver.py#L28-L28
https://github.com/yanigisawa/coffee-scale/blob/fafc52ad4412a79ee30e024d60224a608f0dddc5/pubsub/sub.py#L6-L6
https://github.com/turekj/python-functional-showcase/blob/744d9825d655be1730a89b7031a7f13229f85216/main.py#L13-L13
https://github.com/jgbrown32/esp8266_iot/blob/a6fb6235a6c6a308f2c6f491f8238dfb89a7006e/nodes/fs1000a/src/main.py#L52-L52
https://github.com/open-telemetry/opentelemetry-python/blob/e21ee21d2fe77e6a07a5d680204f25e230d8110f/instrumentation/opentelemetry-instrumentation-grpc/src/opentelemetry/instrumentation/grpc/grpcext/_interceptor.py#L173-L173
https://github.com/DisruptiveLabs/flask-idempotent/blob/ecbc9b8d6249228bd4e4ca7781877451578d1a24/flask_idempotent.py#L94-L94
https://github.com/crownstone/bluenet-python-websockets/blob/3cf7887112327193e8b93088ddf54a30de4a4467/BluenetWebSocket/WebSocketServer.py#L26-L26
https://github.com/welly87/jira-kafka/blob/2f4f45e6fdcb79fb9ac2cfeb692e90b625267129/subscribe.py#L10-L10
https://github.com/iqrfsdk/iqrf-daemon-examples/blob/884de7583fcc9362b452e6b37a0dbcc3c35791af/python/iqrf_daemon_mqtt.py#L122-L122
https://github.com/SoftwareAG/cumulocity-iot-examples/blob/7c8a66807c4564039cd8adfbe0672580b7207f94/mqtt-listener/docker/listener.py#L71-L71
https://github.com/PeachstoneIO/peachbox/blob/568f10f14cac5cc2794dbb9b652aa3e86a881aa0/peachbox/scheduler/scheduler.py#L53-L53
https://github.com/icsi-berkeley/ecg_framework_code/blob/f7710452a6916df67a454ae74a23f632f8263b12/src/main/nluas/language/user_agent.py#L44-L44
https://github.com/lahardy/IoT-in-a-Box/blob/2cd51b2c5a6ced7acccd3799a3f6cd4196d62fbd/flow/iotinterface.py#L13-L13
https://github.com/halilozercan/pget/blob/42ec7b9529475de5bc14e3a368453c99221789be/pget/bin.py#L96-L96
https://github.com/InternetThings/mqtt-client/blob/4e1b204192fffb9740eddbcdabcdb6231f080b73/MQTT Client/MainFrame.py#L100-L100
https://github.com/meraz1990/TheIoTLearningInitiative/blob/0c504359194525808e7b6ff21b96a12acdb0737e/InternetOfThings101/main.py#L68-L68
https://github.com/lianwutech/plugin_xxx_yyy/blob/8339ef56d2a6d4565860a002ef5e8e0e78f97745/libs/mqttclient.py#L31-L31
https://github.com/aapris/IoT-Web-Experiments/blob/e6ab1cf04a66c82c8712a55fa87038560926d226/Mqtt2InfluxDB/mqtt2influxdb.py#L72-L72
https://github.com/Indigo-Uliv/indigo/blob/5e302beaa2064c055e112b195183d25f7c2d4270/indigo/listener.py#L67-L67
https://github.com/Morgan-Stanley/treadmill/blob/f18267c665baf6def4374d21170198f63ff1cde4/lib/python/treadmill/websocket/__init__.py#L211-L211
https://github.com/htaira/iot-plarail-subscriber/blob/8624b47a6504b3fdb34343be1378b647b049c17c/iot_plarail_subscriber.py#L17-L17
https://github.com/neurodata/ndingest/blob/ef9f28ca027fa5a34176b5abcd05a2b329d4fe41/ndsns/ndsns.py#L84-L84
https://github.com/ezhuk/aws-tools/blob/cb82cd912088e343b3136f18d05f3f0a1a48ec6f/billing/configure_billing_alert.py#L66-L66
https://github.com/ThomasHangstoerfer/pyHomeCtrl/blob/f0e0ae6af0f935fc6fac483db923feaf74aeebd0/homectrl.py#L342-L342
https://github.com/adafruit/Adafruit_CircuitPython_AWS_IOT/blob/ab2fbf9c019d8b41b6d48668b108a5615bb90276/adafruit_aws_iot.py#L262-L262
https://github.com/Wolkabout/WolkConnect-Python/blob/a8f6be62c82a392cfdee9d5e4301dbcb1e68ea7a/wolk/mqtt_connectivity_service.py#L169-L169
https://github.com/BigtoC/FUTU_Stop_Loss/blob/228b7d032114e2ab7c453654653ac574a4ce7b31/SourceCode/Lib/site-packages/futu/examples/check_all_get_push.py#L160-L160
https://github.com/guru-aws/aws-iot-device-sdk-python/blob/fec184887e8a92be9a55be59c97fb554cb9054c0/AWSIoTPythonSDK/core/shadow/shadowManager.py#L68-L68
https://github.com/crossbario/autobahn-python/blob/d75be09ae3af88d4c3391aa69ca718480c708ef9/examples/twisted/wamp/app/dbus/bridge.py#L52-L52
https://github.com/mmidolesov2/neutron/blob/f075b8173ae04cbc847c99c06db1b805f3492acc/neutron/agent/linux/pd.py#L50-L50
https://github.com/xiayuguo/python-in-action/blob/cdd595d05ef8b0ba31c3e1f0f9319a70c6327129/chatroom/base-redis/subscribe.py#L8-L8
https://github.com/zhounetworking/build_job/blob/35168c1940a4d0ccdd0fd91288a286e4ee658fcc/daemon_getmsg.py#L30-L30
https://github.com/NotiCast/iot-core/blob/1d602f258f1ad975bc753741e0da7428f1875aa6/noticast/__main__.py#L72-L72
https://github.com/eventifyio/eventify/blob/8082cdac21b82c8bf9939bc2021c8bcc3faff9c4/eventify/drivers/kafka.py#L129-L129
https://github.com/j0rzsh/aws-iot-tfg/blob/56cf769e18e4f3bc1f0e9cc4804f7cd7b507e855/subscriber-simulator/subscriber_simulator.py#L66-L66
https://github.com/gradhep/smooth/blob/fe039ddbc8efe75951e2fbf69fb47caad15fe853/smooth/tensor/common.py#L26-L26
https://github.com/1067511899/tornado-learn/blob/497cc8f7816f15e2eab834a758f192d50704fe05/cherrypylearn/cherrypy/_cplogging.py#L194-L194
https://github.com/matteoluzzi/ParkingFinder/blob/dfd9990ea76abf6e40fe93423bb37a9e3581a8ee/FrontEndServer/handlers/MapHandler.py#L67-L67
https://github.com/hulttis/ruuvigw/blob/914eb657e3f2792cecf6848dfa7607ad45f17ab4/mqtt_aioclient.py#L242-L242
https://github.com/catawba/https-github.com-mikeckennedy-python-for-entrepreneurs-course-demos/blob/0b45cb14aae710856ad6f701c2451a1eba78e7af/17_logging_and_monitoring/final_17_blue_yellow_app_monitoring/blue_yellow_app/services/mailinglist_service.py#L27-L27
https://github.com/CiscoSystems/os-sqe/blob/815f313fa098d25362130ff842e8a759afc6b822/lab/spirent/spirent.py#L93-L93
https://github.com/Jordonchen/kolla-ansible-openstack/blob/c71c1f9a23da5df9745d751a9b3a6f212712a12c/networking_odl/trunk/trunk_driver_v2.py#L161-L161
https://github.com/taverntesting/tavern/blob/05ac24c65bc94fe32961da08b6f431df2ce54777/example/mqtt/listener.py#L143-L143
https://github.com/stevewoolley/iot/blob/08f8a7b0144940defdaf8c2061dee82fe2960bbd/supervisor_sub.py#L66-L66
https://github.com/connio/connio-device-code-python/blob/f4f569a3b381b2ddc9271810ad3150ce9033c7b7/mqtthelper.py#L38-L38
https://github.com/GamesCreatorsClub/GCC-Rover/blob/25a69f62a1bb01fc421924ec39f180f50d6a640b/rover/lights_service.py#L49-L49
https://github.com/isandlaTech/cohorte-demos/blob/1d958b2bee33f79a0f1518b3832ef8a52b9a4bc0/led/dump/led-demo-raspberry/cohorte/dist/cohorte-1.0.0-20141216.234517-57-python-distribution/repo/pelix/misc/mqtt_client.py#L249-L249
https://github.com/zabertech/python-swampyer/blob/21396eed7851a95238ae2561d60f8a22a698ded7/examples/03-subscription-subscriber.py#L24-L24
https://github.com/MayOneUS/pledgeservice/blob/4a947553468b71d491addbae86eb4033323cf3a2/backend/env.py#L322-L322
https://github.com/AYLIEN/emulator-tools/blob/4c9fb350fb8f35186813993735a3c424da31938d/tools/pubsub.py#L133-L133
https://github.com/tedchou12/webull/blob/7de2a719409fffdf4858ba4a767c909fc537cd2a/webull/streamconn.py#L155-L155
https://github.com/fuyunwang/python_cookbook_learn/blob/652c01573562dda93360858e5ddc9aa468b84787/12/implementing_publish_subscribe_messaging/exchange2.py#L49-L49
https://github.com/ginoledesma/curb_energy/blob/59d8db4c7a3e3a3a4c6f44df1e0971afc465502b/src/curb_energy/client.py#L206-L206
https://github.com/girishramnani/hacking-tools/blob/57118617e378380e88fbf80138efe340dde2abd7/ddos/child.py#L47-L47
https://github.com/christianascone/simple-python-mqtt-client/blob/8ad1ff40c816c3229e9c7637ef4c61bdb0bf9197/helpers/mqtt_communication.py#L14-L14
https://github.com/doudz/zigate/blob/d1ec44f74611ef502a7c7c908ee8eead7180e223/zigate/mqtt_broker.py#L70-L70
https://github.com/zlasd/iot-server/blob/e7ca8737c2cc13fb4dc0dc8d45b02b8571d9cafe/subscribe_zh.py#L105-L105
https://github.com/fauresystems/mqtt-observer/blob/0fd945b9d567a0f13534853273cfb5edb51ad682/src/ObserverWindow.py#L485-L485
https://github.com/masalinas/node-accelerometer-python/blob/a33b91d593125ebb0612ed10ae28a62cdb3ef61f/python/accelcat.mqtt.py#L55-L55
https://github.com/ORi0N/comfoconnect_openhab_gw/blob/6934ccd5f92231a6a84de0b47093c9e9f85cee2e/openhab_gw.py#L197-L197
https://github.com/SentientHome/SentientHome/blob/24d0c2b700cfedaedb97da6235c7c6846c1794d1/feed/feed.home.isy.py#L124-L124
https://github.com/Lumbini/PicroftCoffee/blob/a58c274f98972151e8100f444a50b64072e95dcf/Run on Pi/mqttSubscriber.py#L24-L24
https://github.com/dhrone/pydPiper/blob/d7b0c3ccbff6e85a91dc99ba0caa852da1468bf4/sources/musicdata_rune.py#L73-L73
https://github.com/davidemoro/play_mqtt/blob/4994074c20ab8a5abd221f8b8088e5fc44ba2a5e/play_mqtt/providers.py#L42-L42
https://github.com/mail2nsrajesh/networking-l2gw/blob/4bb98061ab23e3b9815620d01d9b994915ff8261/networking_l2gw/db/l2gateway/l2gateway_db.py#L563-L563
https://github.com/DavidJohnGee/jnpr-automation-showcase/blob/08773d3e0bca65e663ab1abcd682ee5bc3d89004/jet/sampleNotifierApp.py#L99-L99
https://github.com/SainTestProject/stompy_link_AMQ/blob/e3498701712344b355bf02b5c19bbfb93f115fc4/stompy_link_AMQ/connectAMQ.py#L17-L17
https://github.com/Corollarium/localtls/blob/cb65b01fc5194a324afea91c85778eb2d569afe0/httpserver.py#L114-L114
https://github.com/gpalsingh30/home-assistant-core/blob/e5f08ee6572169b8db1812fe52d4c714950bc8f0/homeassistant/components/isy994/entity.py#L33-L33
https://github.com/lifeiyang2010/train_ticket/blob/825e6997f476239e2572ec0a68313f7deef9e002/py12306/cluster/cluster.py#L68-L68
https://github.com/RLashofRegas/w251-hw03-iot-facial-detection/blob/2a6abd32701550dcc36b6856af504bcd2716fc2e/cloud_server/message_processor/message_processing/processing_client.py#L33-L33
https://github.com/ESAI-CEU-UCH/raspi-monitoring-system/blob/193bf370186c8178dcc1954ee122258b0af4b35c/raspi_mon_sys/MongoDBHub.py#L67-L67
https://github.com/arupiot/deskcontrol/blob/169400bddeff5ae1417ee42dd02a3e4344c21a56/deskcontrol/modules/mqtt_module.py#L89-L89
https://github.com/wsb310/hagworm/blob/f5d6a81749455834c6aa0e58ee20ca2b5b3409f1/hagworm/extend/asyncio/event.py#L30-L30
https://github.com/MobProgramming/MobTimer.Python/blob/9152d51b1d6abff48d7bb48daa776d17cc51bac6/Infrastructure/DojoManager.py#L93-L93
https://github.com/ManuelVFrazao/Sarah/blob/af81785dae96f7c1fad7d56e35fbc0feab73c3d3/sarahMQTT.py#L23-L23
https://github.com/intbass/supybot-plugin-Redis/blob/b768bf50ff47349696f464658f7baf2637bbe070/plugin.py#L59-L59
https://github.com/mrodden/streaming-python-testdrive/blob/b2fc82d1f9b517e20eb9fdf477a06423d82677d5/samples/openstackreviews.py#L89-L89
https://github.com/juliensimon/johnnypi/blob/6f0f20fdad7f479ac280078684331cfdb3ca21d4/part2/pi/server.py#L66-L66
https://github.com/OckiFals/cloud-platform/blob/c62eba7fcc08b06485b845089e79b3ce236ec1ec/example/webservice/agrihub-node.py#L25-L25
https://github.com/ZacSweers/coys_bot/blob/523fbac1d552a1a12f555158635ff702a69c4f77/coys_bot/flaskr.py#L162-L162
https://github.com/HewlettPackard/oneview-redfish-toolkit/blob/f559ce795b43891a919dc431563c0d0c8000a2d9/oneview_redfish_toolkit/app.py#L452-L452
https://github.com/Crypto-toolbox/bitex/blob/56d46ea3db6de5219a72dad9b052fbabc921232f/bitex/api/WSS/bitstamp.py#L236-L236
https://github.com/ynop/audiomate/blob/080402eadaa81f77f64c8680510a2de64bc18e74/audiomate/utils/download.py#L119-L119
https://github.com/Senzing/redoer/blob/15c5ef4f568645481d773d31a8a2e3fdfa1b0b75/redoer.py#L1343-L1343
https://github.com/CSCfi/chipster-job-manager/blob/e8020945c6b77a46ff5922a2f80174dbb7c05b4c/jobmanager/manager.py#L122-L122
https://github.com/googleapis/python-pubsub/blob/26319809a6cb27dde5520dc56e7b0a1291041ffc/samples/snippets/quickstart/sub.py#L44-L44
https://github.com/Neoklosch/Motey/blob/d3f07d9d161d97ec2c19f66167dfb26eb9c6e616/motey/communication/mqttserver.py#L166-L166
https://github.com/1NCE-GmbH/blueprint-pycom/blob/a4a6caf2d9e8da14943f6a252b85a46da8f52b5e/lib/AWSIoTPythonSDK/MQTTShadowManager.py#L35-L35
https://github.com/lupyuen/RaspberryPiImage/blob/664e8a74b4628d710feab5582ef59b344b9ffddd/home/pi/LoRa/lora_gateway.py#L191-L191
https://github.com/SeanPONeil/docker-rfcat-redis/blob/c00b797d3cd596b64c41c7632701c713535e9757/app.py#L25-L25
https://github.com/cnbright/MicroPython-ESP32_mpu6050/blob/6d9e4887bbc33cf67862d4cd4a3ca647e43526f2/PC端.py#L68-L68
https://github.com/datashaman/wifidog-auth-flask/blob/a215cd9ccebc061723a56ce05db62821354f6785/auth/push.py#L16-L16
https://github.com/ilay09/neutron/blob/b7f9803c88b17a6ebd40fd44d15d4336bea7b394/neutron/agent/metadata/driver.py#L165-L165
https://github.com/Python-IoT/Smart-IoT-Planting-System/blob/7c33f150850fb8c9bc250fa02bf306f02f7cafb8/cloud/mqtt_server/sub.py#L11-L11
https://github.com/intel-ctrlsys/actsys/blob/b0c88b877921dda20d0af4dab6497a50600d975d/oobrestserver/oobrestserver/Application.py#L28-L28
https://github.com/iamgyz/remote-system-control/blob/07a6ec5e1593b1cee12d28afeff1f8fcb2b3ca0d/server.py#L48-L48
https://github.com/evfro/polara/blob/ae90f14c323d0c4e101a47276d7397f41f836964/polara/recommender/external/turi/turiwrapper.py#L39-L39
https://github.com/Leonarpiof/IoT-ITESO-Prim2020/blob/9bd844ff53f98f69f911a2509b70f5da9637f74c/Scripts/MQTT_bridge_Mosquitto_AWS.py#L48-L48
https://github.com/rob-blackbourn/bareASGI-graphql-next/blob/381627ca40daad81aebf67399f47e82ef9673a3c/bareasgi_graphql_next/graphql/controller.py#L50-L50
https://github.com/p1c2u/pierwszatv/blob/3a70951f6ba0d67d9a77af83e5999d8e8ec30187/pierwszatv/socket/providers.py#L11-L11
https://github.com/concurrencylabs/mqtt-locust/blob/1c32e79545d03d58f867af38fe4afe6377e15ec9/mqtt_locust.py#L122-L122
https://github.com/pierreca/iothub-python/blob/6a608d6d1f72e332e59f359c06dcbfdec3e2fd9c/azure_iot_device/device_client.py#L55-L55
https://github.com/areed145/kk6gpv-bus-iot/blob/2fe7a3237d724cfef8bf00c0d1c5602f55fc0ba5/bus_iot/bus_iot.py#L14-L14
https://github.com/mcaden/pi-py-relay/blob/934dba63638f09672b3168b29b1dbdc2245a5bf7/relay-mqtt.py#L70-L70
https://github.com/cryptomkt/cryptomkt-python/blob/b897dc44fab58bef0c684168ba159631c17db2d9/cryptomarket/exchange/socket.py#L337-L337
https://github.com/hvelazquezs/TheIoTLearningInitiative/blob/34aea82c6076bfd6e9d6d079aff3507bb4369fad/InternetOfThings101/MainFlkWk.py#L121-L121
https://github.com/mtreinish/mqtt_statsd/blob/4a5adf8ccadfc4aa20598d210b1d56f498c7510e/mqtt_statsd/daemon.py#L54-L54
https://github.com/Fluent-networks/floranet/blob/f025825fa234194646d9831bd52fa3a3a55c0666/floranet/appserver/azure_iot_mqtt.py#L225-L225
https://github.com/michaeltchapman/networking-ansible/blob/5cd6350617e7e04646bac974de0b8a8030b095aa/networking_ansible/ml2/trunk_driver.py#L82-L82
https://github.com/gregshare/paho-iot/blob/9deae878c688c34f0054d8ee35dc5c0b45fad095/awsiotsub.py#L20-L20
https://github.com/nec-openstack/networking-nec-nwa/blob/0c5a4a9fb74b6dc78b773d78755c758ed67ed777/networking_nec/nwa/l3/plugin.py#L56-L56
https://github.com/lianwutech/plugin_tcpclient_yykjir/blob/ff5f3883c9f3d6aea35bed237a2d686d38df057e/libs/mqttclient.py#L31-L31
https://github.com/jfjallid/GreenIoT-MQTT-Tagger/blob/7a18219218e10142edad31594c5590a1d70fab39/tagger/tagger.py#L64-L64
https://github.com/wabu/pyadds/blob/a09ac4ca89a809fecffe4e9f63b29b20df7c2872/pyadds/observe.py#L132-L132
https://github.com/DaniilLeksin/gc/blob/66e80dd575c9244d75c3567a9f5e9a160d1c767a/wx/tools/Editra/src/ed_msg.py#L350-L350
https://github.com/Joegratz/scenesetter/blob/793e80f0719c47e850dd5aedc25a7da31c3b16b1/scenesetter.py#L195-L195
https://github.com/fizista/micropython-umqtt.simple2/blob/40a8c78118a2fcab26b1195e9a491c8990e43578/example_sub_led.py#L40-L40
https://github.com/NervanaSystems/coach/blob/c9738280fdff2a021349bf51ccd36a73b7531ffe/rl_coach/memories/backend/redis.py#L203-L203
https://github.com/dotzero/habrahabr-api-python/blob/4d6d1e2f2b5dce961bca1ae8ee6fcf477d2594af/examples/hub.py#L21-L21
https://github.com/insightfinder/InsightAgent/blob/de543e3ec9dca43e2ffd1c36fb909ffea0013ba1/kafka2/getmessages_kafka2.py#L34-L34
https://github.com/ecodistrict/pycodistrict/blob/2214ecb93a14454c5f15a232adee79a489fd1c63/model.py#L53-L53
https://github.com/kevinkk525/micropython_iot_generic/blob/f58730ff387a09077b8bb73b0b0f57a1c8c72485/_testing/upython/app_mqtt.py#L54-L54
https://github.com/Neronjust2017/keras-project/blob/9d5c42a89eae759f8c2391078b1be23f1f7a2b74/opt/BayesianOptimization/demo.py#L50-L50
https://github.com/gary7gannon/docker-lab/blob/6f1a311a76ef8b002436134a66d19bccdba3b535/python-flask/my_application/server.py#L33-L33
https://github.com/jarret/bannerpunk/blob/f51d29fadf72c04b0b66adf8f5674328bff9f599/bannerpunk.py#L118-L118
https://github.com/deepbrook/Pysher/blob/9d0a8b1886913e4fa31204dd8bcdae44bc579800/examples/basic.py#L26-L26
https://github.com/LorinczMate1990/FluidControlSim/blob/563e663f5cc62d5803bfed675463cba335a370a3/source/fluidsim_client.py#L398-L398
https://github.com/01studio-lab/MicroPython_Examples/blob/59d89d7532d56259c7aea5d0e0c30697175ca7db/3.pyWiFi-ESP32/4.WIFI应用/3.mqtt通信/2.订阅者/main.py#L83-L83
https://github.com/gdsports/bafx3608/blob/664ab98bf0c0cf0e8ded3da5d12176023fc605ad/slm.py#L21-L21
https://github.com/wgy1109/python-utils/blob/796f977fd5244bda881968839b9b87317d4743e6/python-utils/kafka/KafkaTest1.py#L61-L61
https://github.com/hackercowboy/zway-mqtt/blob/e10776878daa911298a0615850bbf16e07de186c/zway_mqtt_http_bridge.py#L39-L39
https://github.com/vmmq/Python-MQTT-ChatRoom/blob/9fa20bb57363f5940585cbb8dd7e3a71366f82d5/ChatRoom MQTT.py#L10-L10
https://github.com/sdague/arwn/blob/5557adfd7d718a0b6b1ed280b6b4208f4d4fa28a/arwn/engine.py#L188-L188
https://github.com/tenstone/kim-voice-assistant/blob/2f93db2a408efe84a3a894fb877b40da073073a7/src/components/aliyun_iotx/iot_mqtt_client.py#L160-L160
https://github.com/jadbin/xpaw/blob/a991e23a5d35d61036bffbae57556e6b059567ec/xpaw/downloader.py#L38-L38
https://github.com/FanapSoft/FANAP-IoT-Platform-Bridge/blob/d4dc54e62e2ef0f74a6aa15412d78cdbc7f22b35/enttodevice/mqttclient.py#L36-L36
https://github.com/samuelchen/pymq/blob/93a17c655452126024563ff89691078d7b5d36d0/mq/kafka.py#L144-L144
https://github.com/jeffbass/imagezmq/blob/7a233584552c929d2a0c7152da563989331735ca/imagezmq/imagezmq.py#L275-L275
https://github.com/lamdnhan/osf.io/blob/fcf68873f7a66b23e6ea9d222efedb60c7797ac4/website/project/model.py#L2435-L2435
https://github.com/kdart/pycopia/blob/1446fabaedf8c6bdd4ab1fc3f0ea731e0ef8da9d/net/pycopia/imapCLI.py#L263-L263
https://github.com/2020human/neutron/blob/1e2cfe8c06fcc2df52daa77b2b767ed6ffc2b19f/neutron/notifiers/nova.py#L82-L82
https://github.com/EricssonResearch/calvin-base/blob/bc4645c2061c30ca305a660e48dc86e3317f5b6f/calvinextras/calvinsys/web/mqtt/Subscribe.py#L157-L157
https://github.com/Naish21/themostat/blob/50a4adb7ea97f31f6c41b1ee5413059c2f529c1e/main.py#L93-L93
https://github.com/RoboticBase/fiware_ros_bridge/blob/2f2bb8071223106c82ec7bb1d3c937d9ebcc3702/src/fiware_ros_bridge/cmd_bridge.py#L41-L41
https://github.com/DavidMChan/madera/blob/abb6e9f9722c1b0d02edf5d1f3cf4eca51d0560b/madera/consumer/topic_listener.py#L34-L34
https://github.com/lucadruda/iotc-micropython-client/blob/2f9337bae3fa1037dfb0cae1d263a1afcece05bd/iotc/__init__.py#L113-L113
https://github.com/gsfish/scan-platform/blob/f92061fb43faca97f3db782166fbc3e5235b91b0/scanner/scan.py#L82-L82
https://github.com/IRC-SPHERE/HyperStream/blob/35d63962f78cdfaac0383e38d79b16af373f1492/tests/helpers.py#L148-L148
https://github.com/emj-io/iot-christmas-tree/blob/ab44c6bae256eb68a7ad77e527b505dddbd432ef/controller/mqtt.py#L16-L16
https://github.com/krsna1729/opencord-networking-onos/blob/4c1ebe4440e4d54dfcad5e35df20fb054fd8cb72/networking_onos/extensions/callback.py#L48-L48
https://github.com/PinataMostGrim/grimagents_cli/blob/1c0bdac127c8142021bff30b20ba0782a87bf9a9/grimagents/search_commands.py#L263-L263
https://github.com/DevOps-with-Kubernetes/examples/blob/897f59ab7e739248fcf7fa6786b45a20383da7d4/chapter2/recorder/process.py#L47-L47
https://github.com/AluminatiFRC/Vision2016/blob/dde7d17bd436f98b36adb0f77055e7e51c7cabd5/mqttClient.py#L47-L47
https://github.com/AXErunners/electrum-axe/blob/3f0581935b91398fa7eb20f937e57383125a6ea1/electrum_axe/synchronizer.py#L120-L120
https://github.com/RobertoFalconi/HouseTemperatureMonitoring/blob/bc8e90b4fc35c37822b1b3a6bee9aa977f51eeaa/PervasiveSystems.py#L184-L184
https://github.com/mkarliner/exectoy/blob/96286e745b053acc232b89d692242dcc69ee1b9a/main.py#L144-L144
https://github.com/Michael0711/dHydra/blob/6dc51db0bc8b3a6c5c144197141e6f306d99fe71/dHydra/Worker/CTPTrader/CTPTrader.py#L12-L12
https://github.com/vedard/MokaPlayer/blob/cffc16ebb1372ad8916d62c4dc1215298eddc75d/mokaplayer/ui/gtk/windows/main_window.py#L68-L68
https://github.com/monster1025/aqara-mqtt/blob/5c033b962e836ef56ff11c41f73e624abcff5624/src/mqtt.py#L87-L87
https://github.com/vvmev/vvmroster/blob/16e20ed1e0667f05217400fbb28bf45fd56d9fd6/vvmroster.py#L195-L195
https://github.com/AnsgarSchmidt/aldebaran/blob/c0c9f99fd4dcbb7cc75eb15cda58fd4fbe20cf20/server/Mqtt.py#L20-L20
https://github.com/cermegno/GC-IoT/blob/7d575b6494eedb7f529851fd08b615e81c9587d7/mqtt-sub.py#L30-L30
https://github.com/timcnicholls/sensor_mqtt/blob/762667b4b1426978a6893ecd34f92bc1303de171/influxdb/influxdb_mqtt_sensors.py#L91-L91
https://github.com/TheIoTLearningInitiative/internetofthings101/blob/b2984347a6e924fa97dca27baf47472674bb6df2/code/demo/main.py#L54-L54
https://github.com/nutanix/xi-iot/blob/888596e587edce481d6efbaa2ab8c5ffb0943f76/how_to/realtime_data_pipeline/python3/main.py#L34-L34
https://github.com/fuzzysteve/WrightBallots/blob/bc6694aa55e2f7530affcaf07ca2e403f5377da0/wrightGui.py#L171-L171
https://github.com/FutunnOpen/futuquant/blob/1512b321845f92ec9c578ce2689aa4e8482669e4/futuquant/examples/learn/stocksell.py#L78-L78
https://github.com/ethereum/alexandria/blob/adba4114fbd5f707181da602abd977e008e463c9/alexandria/metrics.py#L152-L152
https://github.com/Grimm-Source/Grimm/blob/a0b29ac43aae465914c8afb659d7a31d78d6f788/server/utils/dysms/mns_python_sdk/mns/mns_subscription.py#L50-L50
https://github.com/bp15046/iot-access-network-interface-sdk-python3/blob/9f81d4bb16571dfb07ceb18593b98dd0c97947f6/anif/mqttif.py#L29-L29
https://github.com/David-Lor/MQTT2InfluxDB/blob/891fc430a0d45b422ae331631d65a34488a5e847/mqtt2influxdb/services/mqtt.py#L66-L66
https://github.com/yakuza8/peniot/blob/8b5c5c4dddb5adf53977c3e2e99e645a086f1f0b/src/protocols/MQTT/examples/subscriber_example.py#L60-L60
https://github.com/ThomasDerZweifler/pyPro/blob/be7ff02625d74ab3bc9cffebbc6be1aeb0fa8576/thomas/cookbook/src/12/implementing_publish_subscribe_messaging/exchange2.py#L49-L49
https://github.com/xiandong79/event-streaming-system/blob/5faf9890554ab017f3534343f9dc65c44f2d7787/sub_and_store.py#L27-L27
https://github.com/maxux/python-rocketchat-bot/blob/7288d54f38181d60870353e09e82d0fbf748ebeb/rocketchat.py#L30-L30
https://github.com/jtowers/DXMate/blob/ffaedb295996c1b4ac8fab4c707944a9c42afd04/lib/diagnostic.py#L315-L315
https://github.com/David-Lor/MQTT2MongoDB/blob/6556590f0f2595481e2fa138d85c70a0fc58afcc/mqtt.py#L34-L34
https://github.com/llvm/llvm-zorg/blob/d7c226fb8d65717237e7e73f8636745f37dcb955/zorg/buildbot/status/github.py#L110-L110
https://github.com/Test2FAOrghf13g/testinginfraimport/blob/2aabdf29bb969275381215b8fd198c54a9e6229c/homeassistant/components/isy994.py#L418-L418
https://github.com/bahildebrand/iot_hub/blob/282f63189e16bad15d293856301f77fe55f0dbca/mqtt_server.py#L46-L46
https://github.com/mail2nsrajesh/networking-bigswitch/blob/9a1072ebaaa25486179ff61bc1d2d6cadfb19be3/networking_bigswitch/plugins/ml2/drivers/mech_bigswitch/driver.py#L96-L96
https://github.com/jonge-democraten/jdleden/blob/f734796770f09d90928acb5d9790210243d8d024/jdleden/ledenlijst.py#L203-L203
https://github.com/CyberGRX/questions-three/blob/3fce7d19d69f4ba218805ab5f07f2651d887e4cc/questions_three/event_broker/handler_detection.py#L32-L32
https://github.com/quarkfin/qf-lib/blob/2704704f978762ead21509ca837f87d8f1042796/qf_lib/backtesting/events/time_flow_controller.py#L38-L38


==> results/batch_api.txt <==
CR_feedback_10_weeks_data.csv:100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,External,1,
CR_feedback_10_weeks_data.csv:100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,0,External,1
CR_feedback_10_weeks_data.csv:100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,0,External,1
CR_feedback_10_weeks_data.csv:100%,External,guru:v1:internal:pythonawsbestpractice:batch_write_output_ignored:1.0,1,0,0,1,100%


==> results/deprecated_api.txt <==
CR_feedback_10_weeks_data.csv:66.70%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:deprecated_methods:1.0,3,1,External,2,
CR_feedback_10_weeks_data.csv:100%,External,guru:v1:internal:pythonawsbestpractice:deprecated_methods:1.0,1,0,0,1,100%
CR_feedback_10_weeks_data.csv:100%,External,guru:v1:internal:pythonawsbestpractice:deprecated_methods:1.0,1,0,0,1,100%


==> results/hardcoded_cred.txt <==
CR_feedback_10_weeks_data.csv:50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,2,1,External,1,
CR_feedback_10_weeks_data.csv:0%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,1,0,1,External,0
CR_feedback_10_weeks_data.csv:0%,External,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,0,0,1,1,0%
CR_feedback_10_weeks_data.csv:100%,External,guru:v1:internal:pythonawsbestpractice:detect_hardcoded_aws_credentials:1.0,2,0,0,2,100%


==> results/missing_pagination_cr_acceptance_rate.txt <==
87.50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,0,1,External,7
62.50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,3,External,5,
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,0,0,External,8
66.70%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,9,1,2,External,6
66.70%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,66.70%,2,1,6,9
100%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,9,0,0,9,100%
36.40%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,4,7,0,11,36.40%
88.90%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,8,1,0,9,88.90%
66.70%,External,guru:v1:internal:pythonawsbestpractice:missing_pagination:1.0,6,3,0,9,66.70%


==> results/none_check_metadata.txt <==
CR_feedback_10_weeks_data.csv:100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,1,0,0,External,1
CR_feedback_10_weeks_data.csv:50%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,1,0,1,2,50%
CR_feedback_10_weeks_data.csv:100%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,1,0,0,1,100%
CR_feedback_10_weeks_data.csv:75%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,3,1,0,4,75%
CR_feedback_10_weeks_data.csv:100%,External,guru:v1:internal:pythonawsbestpractice:none_check_response_metadata:1.0,3,0,0,3,100%


==> results/not_recommended_api.txt <==
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,1,0,0,External,1
100%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,3,0,0,External,3
66.70%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,3,0,1,External,2
100%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,100%,0,0,1,1
33.30%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,1,1,1,3,33.30%
100%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,1,0,0,1,100%
100%,External,guru:v1:internal:pythonawsbestpractice:not_recommended_apis:1.0,2,0,0,2,100%


==> results/polling_to_waiters.txt <==
CR_feedback_10_weeks_data.csv:50%,pythonawsbestpractice,guru:v1:internal:pythonawsbestpractice:polling_to_waiters:1.0,2,1,0,External,1
CR_feedback_10_weeks_data.csv:0%,External,guru:v1:internal:pythonawsbestpractice:polling_to_waiters:1.0,0%,0,1,0,1

